Matrix Concentration for Random Signed Graphs and Community Recovery in the Signed Stochastic Block Model

We consider graphs where edges and their signs are added independently at random from among all pairs of nodes. We establish strong concentration inequalities for adjacency and Laplacian matrices obtained from this family of random graph models. Then, we apply our results to study graphs sampled from the signed stochastic block model. Namely, we take a two-community setting where edges within the communities have positive signs and edges between the communities have negative signs and apply a random sign perturbation with probability $0< s <1/2$. In this setting, our findings include: first, the spectral gap of the corresponding signed Laplacian matrix concentrates near $2s$ with high probability; and second, the sign of the first eigenvector of the Laplacian matrix defines a weakly consistent estimator for the balanced community detection problem, or equivalently, the $\pm 1$ synchronization problem. We supplement our theoretical contributions with experimental data obtained from the models under consideration.

==> eigvals_adj_dense_01.csv <==
val
-33.5968
-33.5111
-33.2856
-33.1679
-33.0898
-32.9960
-32.9192
-32.8425
-32.6448
-32.5177
-32.4701
-32.3813
-32.1967
-32.1525
-32.1011
-32.0158
-31.9450
-31.8070
-31.7610
-31.7323
-31.6593
-31.5882
-31.4577
-31.3831
-31.3121
-31.2319
-31.1947
-31.1484
-31.1251
-31.0655
-30.9648
-30.9050
-30.7937
-30.7684
-30.7004
-30.6790
-30.6387
-30.5698
-30.4680
-30.4405
-30.3801
-30.2932
-30.2251
-30.2123
-30.0991
-30.0324
-30.0224
-29.9165
-29.8463
-29.8134
-29.7501
-29.7081
-29.6715
-29.5853
-29.4720
-29.4563
-29.3944
-29.3723
-29.2821
-29.2447
-29.1865
-29.1631
-29.0853
-29.0279
-28.9932
-28.9282
-28.8862
-28.8242
-28.7945
-28.7403
-28.6861
-28.6355
-28.6128
-28.5604
-28.4928
-28.4412
-28.3912
-28.3744
-28.3049
-28.2748
-28.2022
-28.1753
-28.1016
-28.0823
-28.0325
-27.9674
-27.9092
-27.8315
-27.7984
-27.7835
-27.7170
-27.6567
-27.6453
-27.5639
-27.5397
-27.5197
-27.4755
-27.4040
-27.3231
-27.3030
-27.2422
-27.1793
-27.1469
-27.1341
-27.0633
-27.0203
-26.9744
-26.9669
-26.9432
-26.8961
-26.8737
-26.8235
-26.7752
-26.6900
-26.6409
-26.6215
-26.5718
-26.5463
-26.5160
-26.4718
-26.3970
-26.3468
-26.3198
-26.2525
-26.2287
-26.1989
-26.1314
-26.1069
-26.0607
-26.0467
-25.9688
-25.9452
-25.9049
-25.8606
-25.8427
-25.7646
-25.7116
-25.6418
-25.6175
-25.5933
-25.5388
-25.5065
-25.4923
-25.4446
-25.4145
-25.3881
-25.3333
-25.2962
-25.2277
-25.2015
-25.1728
-25.1021
-25.0649
-25.0501
-25.0044
-24.9659
-24.9234
-24.9196
-24.8638
-24.8325
-24.7878
-24.7785
-24.7005
-24.6980
-24.6681
-24.6561
-24.6058
-24.5290
-24.4911
-24.4687
-24.4262
-24.3672
-24.3526
-24.3162
-24.2942
-24.2780
-24.2284
-24.2242
-24.1658
-24.1506
-24.0827
-24.0762
-24.0140
-23.9751
-23.9699
-23.9241
-23.8710
-23.8010
-23.7852
-23.7393
-23.6942
-23.6611
-23.6303
-23.6167
-23.5807
-23.5161
-23.5025
-23.4654
-23.3773
-23.3297
-23.3103
-23.2550
-23.2150
-23.1866
-23.1689
-23.1308
-23.1212
-23.0717
-23.0115
-22.9961
-22.9895
-22.9604
-22.9141
-22.8807
-22.8406
-22.7729
-22.7304
-22.6915
-22.6562
-22.6227
-22.5882
-22.5345
-22.5310
-22.4687
-22.4528
-22.4236
-22.3799
-22.3671
-22.3478
-22.3052
-22.2944
-22.2586
-22.2205
-22.1598
-22.1407
-22.0937
-22.0268
-22.0044
-21.9555
-21.9262
-21.8987
-21.8754
-21.8270
-21.8185
-21.7931
-21.7719
-21.7338
-21.6959
-21.6260
-21.6148
-21.5690
-21.5167
-21.4785
-21.4640
-21.4152
-21.4114
-21.3829
-21.3446
-21.2959
-21.2591
-21.2199
-21.1846
-21.1539
-21.1315
-21.0726
-21.0391
-21.0257
-20.9927
-20.9755
-20.9438
-20.9003
-20.8585
-20.8349
-20.7833
-20.7695
-20.7197
-20.6768
-20.6592
-20.6221
-20.5425
-20.5195
-20.4970
-20.4761
-20.4531
-20.4066
-20.3821
-20.3489
-20.3194
-20.3082
-20.2624
-20.2456
-20.2103
-20.1839
-20.1380
-20.1057
-20.0556
-20.0502
-19.9875
-19.9581
-19.9235
-19.9070
-19.8783
-19.8507
-19.7867
-19.7632
-19.7408
-19.7091
-19.6709
-19.6547
-19.6293
-19.5424
-19.5127
-19.4916
-19.4782
-19.4468
-19.4309
-19.3922
-19.3154
-19.3126
-19.2954
-19.2663
-19.2359
-19.2218
-19.1762
-19.1421
-19.1185
-19.0688
-19.0437
-18.9913
-18.9818
-18.9372
-18.8979
-18.8716
-18.8687
-18.8269
-18.7832
-18.7360
-18.7228
-18.7010
-18.6699
-18.6442
-18.5805
-18.5579
-18.5417
-18.4974
-18.4482
-18.4379
-18.3793
-18.3684
-18.3309
-18.3092
-18.2736
-18.2435
-18.1934
-18.1847
-18.1486
-18.1165
-18.1050
-18.0700
-18.0460
-18.0199
-17.9991
-17.9436
-17.9214
-17.8945
-17.8912
-17.8332
-17.7827
-17.7671
-17.7212
-17.7094
-17.6572
-17.6355
-17.6069
-17.5519
-17.5316
-17.5173
-17.5038
-17.4671
-17.4069
-17.3850
-17.3638
-17.3218
-17.2726
-17.2668
-17.2598
-17.2258
-17.1525
-17.1348
-17.1120
-17.0902
-17.0537
-17.0377
-17.0117
-16.9916
-16.9873
-16.9162
-16.8809
-16.8370
-16.8244
-16.7765
-16.7578
-16.7329
-16.7126
-16.6436
-16.6306
-16.6044
-16.5832
-16.5537
-16.5249
-16.4574
-16.4389
-16.4217
-16.3652
-16.3503
-16.3255
-16.3083
-16.2847
-16.2507
-16.2355
-16.2148
-16.1556
-16.1174
-16.0960
-16.0755
-16.0499
-16.0183
-15.9535
-15.9168
-15.8972
-15.8547
-15.8463
-15.8285
-15.7968
-15.7766
-15.7262
-15.7128
-15.6911
-15.6462
-15.5954
-15.5773
-15.5314
-15.5108
-15.4906
-15.4548
-15.4341
-15.4025
-15.3580
-15.3484
-15.2965
-15.2599
-15.2147
-15.1878
-15.1535
-15.1395
-15.1077
-15.0603
-15.0479
-15.0322
-15.0097
-14.9798
-14.9572
-14.9134
-14.8969
-14.8617
-14.8546
-14.8188
-14.7787
-14.7564
-14.7154
-14.6828
-14.6720
-14.6346
-14.6153
-14.5660
-14.5248
-14.4926
-14.4612
-14.4422
-14.4156
-14.3761
-14.3646
-14.3260
-14.2719
-14.2290
-14.2069
-14.2025
-14.1866
-14.1391
-14.1131
-14.0892
-14.0660
-14.0387
-14.0091
-13.9743
-13.9254
-13.9200
-13.8919
-13.8532
-13.8447
-13.8093
-13.7949
-13.7626
-13.7406
-13.7067
-13.6701
-13.6667
-13.6204
-13.5904
-13.5482
-13.5336
-13.5149
-13.5081
-13.4663
-13.4369
-13.4110
-13.3652
-13.3538
-13.2951
-13.2804
-13.2075
-13.1960
-13.1761
-13.1571
-13.1409
-13.0915
-13.0727
-13.0315
-13.0140
-12.9813
-12.9519
-12.9161
-12.8672
-12.8522
-12.8166
-12.7813
-12.7684
-12.7480
-12.7325
-12.7291
-12.6777
-12.6408
-12.5903
-12.5676
-12.5561
-12.5076
-12.4849
-12.4548
-12.4386
-12.3987
-12.3869
-12.3627
-12.3208
-12.3035
-12.2970
-12.2498
-12.2374
-12.1964
-12.1528
-12.1262
-12.1048
-12.0675
-12.0611
-12.0226
-12.0058
-11.9893
-11.9248
-11.9199
-11.8774
-11.8509
-11.8291
-11.8088
-11.7576
-11.7305
-11.6906
-11.6650
-11.6451
-11.5896
-11.5663
-11.5566
-11.5106
-11.4752
-11.4658
-11.4406
-11.4063
-11.3841
-11.3591
-11.3193
-11.2991
-11.2717
-11.2639
-11.2374
-11.2129
-11.1736
-11.1311
-11.0929
-11.0791
-11.0696
-11.0279
-11.0269
-10.9616
-10.9500
-10.9406
-10.9156
-10.8822
-10.8565
-10.8171
-10.7886
-10.7507
-10.7155
-10.6918
-10.6819
-10.6259
-10.6069
-10.5957
-10.5844
-10.5472
-10.5180
-10.4797
-10.4658
-10.4382
-10.4163
-10.3753
-10.3171
-10.3060
-10.2975
-10.2754
-10.2596
-10.2373
-10.1871
-10.1482
-10.1231
-10.0692
-10.0483
-9.9945
-9.9855
-9.9661
-9.9134
-9.9046
-9.8885
-9.8472
-9.8048
-9.7787
-9.7599
-9.7298
-9.7219
-9.6845
-9.6290
-9.6112
-9.5952
-9.5669
-9.5237
-9.4982
-9.4889
-9.4737
-9.4290
-9.4160
-9.3973
-9.3534
-9.3332
-9.3134
-9.2794
-9.2393
-9.2156
-9.1969
-9.1602
-9.1243
-9.1146
-9.0890
-9.0669
-9.0168
-8.9986
-8.9754
-8.9395
-8.9140
-8.8813
-8.8644
-8.8424
-8.8277
-8.7902
-8.7490
-8.6923
-8.6895
-8.6657
-8.6101
-8.5932
-8.5833
-8.5555
-8.5503
-8.5245
-8.4749
-8.4479
-8.4320
-8.4220
-8.3810
-8.3455
-8.3227
-8.2762
-8.2619
-8.2457
-8.2102
-8.1887
-8.1643
-8.1376
-8.1351
-8.0895
-8.0698
-8.0560
-7.9714
-7.9598
-7.9394
-7.9255
-7.8918
-7.8697
-7.8578
-7.8479
-7.8222
-7.7753
-7.7419
-7.7204
-7.6854
-7.6643
-7.6436
-7.6251
-7.6069
-7.5634
-7.5321
-7.5249
-7.4881
-7.4381
-7.4126
-7.3868
-7.3619
-7.3367
-7.3055
-7.2876
-7.2702
-7.2323
-7.2210
-7.2095
-7.1696
-7.1364
-7.1061
-7.0630
-7.0541
-7.0063
-6.9860
-6.9816
-6.9441
-6.9053
-6.8913
-6.8768
-6.8428
-6.8180
-6.7609
-6.7298
-6.7142
-6.7015
-6.6631
-6.6154
-6.6055
-6.5849
-6.5659
-6.5244
-6.5169
-6.4850
-6.4642
-6.4469
-6.3960
-6.3815
-6.3745
-6.3114
-6.3036
-6.2798
-6.2621
-6.2196
-6.1899
-6.1539
-6.1170
-6.1073
-6.0663
-6.0417
-5.9890
-5.9853
-5.9663
-5.9415
-5.9105
-5.8791
-5.8517
-5.8381
-5.7809
-5.7600
-5.7392
-5.7349
-5.7180
-5.6800
-5.6236
-5.6176
-5.5614
-5.5485
-5.5265
-5.4867
-5.4359
-5.4211
-5.4083
-5.3959
-5.3877
-5.3523
-5.3275
-5.2974
-5.2720
-5.2552
-5.2162
-5.1770
-5.1638
-5.1167
-5.1081
-5.0878
-5.0669
-5.0343
-5.0057
-4.9953
-4.9559
-4.9274
-4.8798
-4.8630
-4.8555
-4.8364
-4.8217
-4.7764
-4.7550
-4.7330
-4.7118
-4.7108
-4.6468
-4.6161
-4.5915
-4.5484
-4.5313
-4.5104
-4.4645
-4.4501
-4.4259
-4.3824
-4.3700
-4.3415
-4.3062
-4.2804
-4.2663
-4.2499
-4.2001
-4.1488
-4.1280
-4.0923
-4.0717
-4.0582
-4.0371
-4.0284
-4.0030
-3.9787
-3.9576
-3.9110
-3.8656
-3.8304
-3.8180
-3.7618
-3.7447
-3.7155
-3.6983
-3.6893
-3.6435
-3.6268
-3.5670
-3.5377
-3.5187
-3.4901
-3.4803
-3.4404
-3.4372
-3.4237
-3.3933
-3.3768
-3.3346
-3.2851
-3.2740
-3.2474
-3.2213
-3.1926
-3.1717
-3.1679
-3.1120
-3.0846
-3.0771
-3.0505
-3.0123
-2.9890
-2.9754
-2.9612
-2.9448
-2.9045
-2.8937
-2.8392
-2.8124
-2.7965
-2.7777
-2.7453
-2.7436
-2.7052
-2.6834
-2.6546
-2.6367
-2.5868
-2.5657
-2.5340
-2.5004
-2.4774
-2.4295
-2.4176
-2.4094
-2.3631
-2.3293
-2.3025
-2.2802
-2.2661
-2.2413
-2.2189
-2.1758
-2.1468
-2.1281
-2.1000
-2.0476
-2.0325
-2.0174
-2.0007
-1.9834
-1.9537
-1.9357
-1.9069
-1.8877
-1.8375
-1.8157
-1.7518
-1.7252
-1.7050
-1.6828
-1.6649
-1.6495
-1.6185
-1.6010
-1.5753
-1.5309
-1.5064
-1.4722
-1.4503
-1.4261
-1.4029
-1.3935
-1.3545
-1.3392
-1.2754
-1.2667
-1.2332
-1.2062
-1.1930
-1.1841
-1.1640
-1.1084
-1.0777
-1.0269
-1.0127
-0.9760
-0.9690
-0.9603
-0.9466
-0.9106
-0.8803
-0.8679
-0.8246
-0.7943
-0.7607
-0.7432
-0.7363
-0.6760
-0.6610
-0.6435
-0.6095
-0.5943
-0.5719
-0.5332
-0.5097
-0.4941
-0.4612
-0.4410
-0.4172
-0.3724
-0.3328
-0.3078
-0.2976
-0.2687
-0.2445
-0.2185
-0.2132
-0.1453
-0.1420
-0.1111
-0.0981
-0.0916
-0.0723
-0.0520
-0.0073
0.0058
0.0634
0.0860
0.1082
0.1208
0.1472
0.1757
0.2030
0.2071
0.2513
0.2662
0.2820
0.3257
0.3922
0.4092
0.4161
0.4422
0.4838
0.5091
0.5187
0.5310
0.5663
0.5992
0.6401
0.6618
0.6877
0.6895
0.7206
0.7660
0.7768
0.8191
0.8621
0.8778
0.8943
0.9299
0.9616
0.9689
1.0024
1.0455
1.0681
1.0813
1.0934
1.1151
1.1396
1.1643
1.1888
1.2045
1.2328
1.2509
1.2949
1.3162
1.3646
1.4129
1.4249
1.4599
1.4897
1.4957
1.5318
1.5375
1.5692
1.6243
1.6474
1.6665
1.7064
1.7105
1.7341
1.7619
1.7818
1.7989
1.8145
1.8341
1.8911
1.9272
1.9476
1.9597
1.9857
2.0288
2.0682
2.0785
2.0939
2.1333
2.1764
2.2053
2.2220
2.2324
2.2509
2.2616
2.3134
2.3544
2.3969
2.4035
2.4381
2.4480
2.4845
2.5170
2.5304
2.5551
2.5725
2.6138
2.6471
2.6608
2.6953
2.7404
2.7731
2.8025
2.8282
2.8453
2.8612
2.8928
2.9069
2.9543
3.0001
3.0367
3.0598
3.0882
3.1055
3.1231
3.1502
3.1806
3.1966
3.2255
3.2405
3.2534
3.3024
3.3138
3.3432
3.3706
3.4167
3.4401
3.4679
3.4917
3.5391
3.5496
3.5653
3.5839
3.5926
3.6196
3.6387
3.6812
3.6927
3.7482
3.7635
3.7854
3.8009
3.8222
3.8816
3.8924
3.9253
3.9534
3.9871
4.0051
4.0243
4.0809
4.1158
4.1373
4.1455
4.1801
4.2077
4.2234
4.2767
4.2822
4.3116
4.3428
4.3543
4.3859
4.4308
4.4443
4.4693
4.5012
4.5322
4.5556
4.5676
4.5874
4.6148
4.6530
4.6773
4.7016
4.7290
4.7589
4.7669
4.8122
4.8571
4.8813
4.8971
4.8992
4.9707
4.9769
4.9898
5.0315
5.0509
5.0848
5.1019
5.1125
5.1234
5.1900
5.2146
5.2623
5.2956
5.3119
5.3399
5.3673
5.4092
5.4166
5.4622
5.4918
5.5109
5.5441
5.5734
5.5875
5.6120
5.6462
5.6674
5.6693
5.6860
5.7487
5.7706
5.8069
5.8329
5.8431
5.8729
5.8974
5.9545
5.9757
5.9986
6.0263
6.0550
6.0973
6.1200
6.1606
6.1697
6.1795
6.2300
6.2386
6.2610
6.2943
6.3005
6.3473
6.3857
6.3993
6.4268
6.4505
6.4573
6.4691
6.4941
6.5276
6.5430
6.6005
6.6183
6.6473
6.6564
6.6918
6.7218
6.7729
6.7999
6.8221
6.8401
6.8716
6.8936
6.9427
6.9561
6.9772
6.9984
7.0253
7.0588
7.0902
7.1119
7.1221
7.1698
7.2045
7.2290
7.2881
7.3152
7.3390
7.3575
7.3690
7.3892
7.4347
7.4469
7.4677
7.5299
7.5549
7.5738
7.5848
7.6139
7.6495
7.6703
7.6853
7.6970
7.7162
7.7887
7.8352
7.8425
7.8764
7.9042
7.9128
7.9198
7.9531
7.9662
7.9796
8.0289
8.0578
8.0809
8.1001
8.1321
8.1431
8.1808
8.2283
8.2404
8.2701
8.2880
8.3368
8.3478
8.3819
8.4009
8.4466
8.4632
8.4910
8.5053
8.5193
8.6001
8.6070
8.6475
8.6574
8.6705
8.7162
8.7447
8.7619
8.8054
8.8066
8.8533
8.8659
8.9193
8.9567
8.9789
8.9993
9.0223
9.0558
9.0828
9.1190
9.1341
9.1759
9.2048
9.2146
9.2294
9.2518
9.2667
9.3154
9.3172
9.3590
9.3989
9.4237
9.4479
9.4676
9.5170
9.5471
9.5917
9.6219
9.6286
9.6662
9.6918
9.7083
9.7496
9.7761
9.7972
9.8383
9.8787
9.9051
9.9498
9.9657
9.9820
10.0018
10.0531
10.0546
10.1002
10.1384
10.1458
10.1684
10.1936
10.2163
10.2433
10.2865
10.3193
10.3518
10.3659
10.4176
10.4261
10.4431
10.4702
10.4989
10.5444
10.5590
10.5688
10.5948
10.6121
10.6581
10.6665
10.7288
10.7360
10.7512
10.7651
10.8154
10.8442
10.8673
10.9003
10.9221
10.9717
10.9821
11.0189
11.0256
11.0411
11.0843
11.1025
11.1588
11.1745
11.2121
11.2266
11.2853
11.2888
11.3193
11.3774
11.4016
11.4040
11.4325
11.4474
11.4824
11.5277
11.5511
11.5838
11.6242
11.6368
11.6659
11.6826
11.7183
11.7514
11.7900
11.8444
11.8765
11.8845
11.9296
11.9496
11.9712
11.9910
12.0432
12.0593
12.0717
12.1237
12.1351
12.1612
12.1856
12.2005
12.2595
12.2666
12.3101
12.3221
12.3622
12.3666
12.3732
12.4264
12.4546
12.4750
12.5080
12.5234
12.5761
12.6292
12.6340
12.6594
12.7003
12.7258
12.7550
12.7769
12.8191
12.8244
12.8642
12.8875
12.9466
12.9703
12.9941
13.0143
13.0412
13.0680
13.0854
13.1288
13.1339
13.1675
13.2165
13.2502
13.2954
13.2999
13.3372
13.3915
13.4004
13.4217
13.4243
13.4491
13.5353
13.5773
13.5826
13.6436
13.6651
13.6677
13.6712
13.7045
13.7451
13.7529
13.8119
13.8448
13.8640
13.8870
13.9165
13.9460
13.9528
13.9963
14.0333
14.0652
14.0713
14.1207
14.1674
14.1840
14.2088
14.2333
14.2774
14.3222
14.3396
14.3523
14.3938
14.4269
14.4400
14.4771
14.4986
14.5369
14.5740
14.6065
14.6199
14.6557
14.6661
14.7183
14.7567
14.7788
14.7939
14.8189
14.8366
14.8947
14.9156
14.9666
14.9860
15.0089
15.0554
15.0650
15.0869
15.1329
15.1671
15.1826
15.2050
15.2200
15.2575
15.3024
15.3171
15.3505
15.3534
15.3807
15.3973
15.4592
15.5062
15.5396
15.5437
15.5700
15.6260
15.6406
15.6565
15.7204
15.7396
15.7683
15.8048
15.8268
15.8552
15.8797
15.9323
15.9565
15.9793
16.0082
16.0831
16.0907
16.1242
16.1624
16.1920
16.2380
16.2543
16.3193
16.3343
16.3717
16.3811
16.4049
16.4198
16.4557
16.4608
16.5248
16.5517
16.5775
16.6215
16.6231
16.6726
16.6944
16.7100
16.7658
16.7768
16.8041
16.8509
16.8870
16.9393
16.9494
16.9750
16.9884
17.0294
17.0503
17.0776
17.1092
17.1501
17.1686
17.2123
17.2546
17.2962
17.3195
17.3379
17.3784
17.4136
17.4783
17.5022
17.5093
17.5307
17.5531
17.5891
17.6466
17.6835
17.6954
17.7509
17.7829
17.7956
17.8213
17.8555
17.8895
17.9217
17.9429
18.0001
18.0159
18.0591
18.0649
18.0874
18.1276
18.1714
18.1829
18.2182
18.2400
18.2508
18.3336
18.3419
18.3874
18.4145
18.4186
18.4666
18.4916
18.5417
18.5890
18.6180
18.6400
18.6796
18.7235
18.7613
18.8016
18.8086
18.8345
18.8697
18.8866
18.9183
18.9711
18.9803
19.0033
19.0642
19.0990
19.1072
19.1133
19.1885
19.2030
19.2485
19.2894
19.3052
19.3291
19.3582
19.3807
19.4117
19.4532
19.4869
19.5138
19.5595
19.5798
19.6164
19.6750
19.7063
19.7224
19.7326
19.7442
19.8174
19.8491
19.9071
19.9436
19.9702
19.9827
20.0272
20.0416
20.0786
20.1432
20.1672
20.1954
20.2265
20.2396
20.2805
20.2955
20.3452
20.3629
20.4038
20.4305
20.4538
20.4704
20.5218
20.5545
20.6183
20.6280
20.6461
20.6989
20.7124
20.7462
20.8033
20.8203
20.8912
20.9138
20.9298
20.9812
20.9922
21.0600
21.0692
21.1173
21.1665
21.1685
21.2135
21.2359
21.2506
21.2903
21.3374
21.3811
21.4409
21.4645
21.5127
21.5307
21.5714
21.5994
21.6390
21.6694
21.6902
21.7326
21.8222
21.8494
21.8781
21.9072
21.9221
21.9595
22.0082
22.0318
22.0617
22.0876
22.1288
22.1591
22.1832
22.2055
22.2481
22.2874
22.3394
22.3893
22.4061
22.4500
22.4705
22.5269
22.5440
22.6197
22.6432
22.6932
22.7112
22.7277
22.8178
22.8264
22.8642
22.9190
22.9328
22.9707
22.9926
23.0201
23.0486
23.0584
23.0980
23.1794
23.2064
23.2464
23.2981
23.3565
23.3949
23.4402
23.4979
23.5166
23.5501
23.5657
23.5707
23.6159
23.6813
23.7181
23.7511
23.7684
23.8455
23.8889
23.9038
23.9854
24.0082
24.0443
24.0518
24.1333
24.1553
24.1662
24.2625
24.2773
24.2832
24.3499
24.4005
24.4267
24.4592
24.4945
24.5174
24.5637
24.5878
24.6011
24.6681
24.7059
24.7412
24.7900
24.8465
24.8965
24.9537
24.9995
25.0361
25.0512
25.0900
25.1317
25.2198
25.2490
25.2861
25.3135
25.3220
25.3846
25.3885
25.4721
25.4861
25.5189
25.5499
25.5749
25.6043
25.6542
25.7062
25.7907
25.8182
25.8806
25.9107
25.9395
25.9678
26.0118
26.0485
26.0946
26.1138
26.1731
26.1930
26.2291
26.2809
26.3136
26.3299
26.4215
26.4817
26.5025
26.5749
26.6139
26.6605
26.6777
26.7246
26.7954
26.8402
26.9211
26.9641
26.9831
27.0089
27.0394
27.1169
27.1612
27.2018
27.2242
27.2914
27.4008
27.4302
27.4330
27.4829
27.5766
27.6248
27.6589
27.6761
27.7142
27.7579
27.7952
27.8178
27.9387
27.9841
28.0713
28.1079
28.1669
28.2000
28.2374
28.3421
28.3710
28.3948
28.4024
28.4988
28.5291
28.5463
28.5778
28.6092
28.6929
28.7631
28.7809
28.8245
28.8814
28.9542
28.9922
29.1113
29.1391
29.2096
29.2609
29.2869
29.3232
29.4301
29.4388
29.4955
29.6037
29.6172
29.6844
29.7394
29.7650
29.8524
30.0082
30.0481
30.1361
30.1413
30.2491
30.2726
30.3456
30.4750
30.4980
30.5064
30.6031
30.6961
30.7175
30.7408
30.9429
31.0226
31.0815
31.1149
31.1565
31.3204
31.4219
31.4587
31.5366
31.6206
31.7002
31.8575
31.8675
31.9602
32.0469
32.0836
32.2184
32.3615
32.4658
32.5883
32.6327
32.7932
32.9394
33.1283
33.3006
228.2322
278.5873


==> eigvals_adj_sparse_01.csv <==
val
-17.0664
-17.0093
-16.9473
-16.8869
-16.7738
-16.7434
-16.7199
-16.5702
-16.5571
-16.5258
-16.4692
-16.4058
-16.3717
-16.2761
-16.2557
-16.2362
-16.1987
-16.1338
-16.0759
-16.0590
-16.0138
-15.9841
-15.9565
-15.8734
-15.8552
-15.8394
-15.8042
-15.7827
-15.7137
-15.6925
-15.6439
-15.6032
-15.5938
-15.5404
-15.5183
-15.4993
-15.4779
-15.4407
-15.3791
-15.3718
-15.3340
-15.3067
-15.2756
-15.2474
-15.2088
-15.1713
-15.1526
-15.0945
-15.0852
-15.0533
-15.0330
-15.0099
-14.9991
-14.9522
-14.9473
-14.9034
-14.8431
-14.8122
-14.7882
-14.7754
-14.7474
-14.7229
-14.6980
-14.6929
-14.6648
-14.6529
-14.6351
-14.5979
-14.5760
-14.5287
-14.5154
-14.5063
-14.4932
-14.4617
-14.4325
-14.3830
-14.3405
-14.3194
-14.3064
-14.2878
-14.2570
-14.2382
-14.2114
-14.1761
-14.1744
-14.1589
-14.1406
-14.1193
-14.0668
-14.0408
-14.0074
-13.9925
-13.9811
-13.9499
-13.9242
-13.8928
-13.8715
-13.8630
-13.8421
-13.8082
-13.7989
-13.7765
-13.7458
-13.7320
-13.7029
-13.6819
-13.6500
-13.6440
-13.6234
-13.5959
-13.5824
-13.5627
-13.5456
-13.5112
-13.5051
-13.4638
-13.4548
-13.4258
-13.4012
-13.3601
-13.3432
-13.3145
-13.3039
-13.2934
-13.2571
-13.2554
-13.2316
-13.1881
-13.1783
-13.1428
-13.1294
-13.1136
-13.0936
-13.0849
-13.0616
-13.0358
-13.0098
-12.9939
-12.9692
-12.9534
-12.9363
-12.8897
-12.8711
-12.8510
-12.8230
-12.8149
-12.8121
-12.7953
-12.7603
-12.7500
-12.7327
-12.7013
-12.6857
-12.6587
-12.6358
-12.6211
-12.6036
-12.5897
-12.5778
-12.5555
-12.5270
-12.4994
-12.4837
-12.4619
-12.4537
-12.4392
-12.4144
-12.4003
-12.3741
-12.3426
-12.3147
-12.2848
-12.2822
-12.2690
-12.2521
-12.2260
-12.2081
-12.1908
-12.1625
-12.1553
-12.1366
-12.1259
-12.1132
-12.0969
-12.0776
-12.0611
-12.0474
-12.0217
-11.9911
-11.9794
-11.9514
-11.9325
-11.9227
-11.8903
-11.8745
-11.8589
-11.8446
-11.8374
-11.8092
-11.7814
-11.7615
-11.7446
-11.7260
-11.7083
-11.6925
-11.6716
-11.6586
-11.6418
-11.6042
-11.5877
-11.5819
-11.5600
-11.5426
-11.5029
-11.4999
-11.4868
-11.4859
-11.4465
-11.4446
-11.4153
-11.4126
-11.4101
-11.3550
-11.3502
-11.3284
-11.3015
-11.2870
-11.2793
-11.2556
-11.2401
-11.2241
-11.2089
-11.1746
-11.1477
-11.1424
-11.1353
-11.1013
-11.0873
-11.0741
-11.0408
-11.0370
-11.0246
-11.0082
-10.9938
-10.9751
-10.9420
-10.9285
-10.9180
-10.9057
-10.8792
-10.8587
-10.8438
-10.8291
-10.8176
-10.7839
-10.7655
-10.7545
-10.7267
-10.7147
-10.7007
-10.6927
-10.6618
-10.6563
-10.6381
-10.6329
-10.6130
-10.5939
-10.5870
-10.5511
-10.5345
-10.5097
-10.4872
-10.4730
-10.4622
-10.4576
-10.4395
-10.4290
-10.3947
-10.3815
-10.3568
-10.3359
-10.3277
-10.2961
-10.2846
-10.2683
-10.2560
-10.2468
-10.2221
-10.2094
-10.1937
-10.1893
-10.1574
-10.1485
-10.1264
-10.1107
-10.0909
-10.0604
-10.0569
-10.0336
-10.0289
-10.0244
-9.9963
-9.9692
-9.9623
-9.9477
-9.9171
-9.8904
-9.8862
-9.8540
-9.8483
-9.8297
-9.8137
-9.8115
-9.8011
-9.7723
-9.7544
-9.7183
-9.7052
-9.6969
-9.6734
-9.6708
-9.6510
-9.6401
-9.6367
-9.6039
-9.5955
-9.5741
-9.5633
-9.5294
-9.5143
-9.5101
-9.4849
-9.4636
-9.4575
-9.4437
-9.4371
-9.4151
-9.3738
-9.3659
-9.3466
-9.3291
-9.3084
-9.3000
-9.2754
-9.2531
-9.2475
-9.2202
-9.2164
-9.1913
-9.1774
-9.1716
-9.1495
-9.1448
-9.1248
-9.1108
-9.0833
-9.0713
-9.0573
-9.0483
-9.0417
-9.0189
-9.0051
-8.9970
-8.9810
-8.9585
-8.9428
-8.9228
-8.9079
-8.9008
-8.8908
-8.8605
-8.8343
-8.8186
-8.8039
-8.7908
-8.7774
-8.7627
-8.7476
-8.7369
-8.7347
-8.7225
-8.7034
-8.6824
-8.6684
-8.6563
-8.6380
-8.6240
-8.6074
-8.5994
-8.5819
-8.5546
-8.5458
-8.5395
-8.5191
-8.5120
-8.4974
-8.4944
-8.4750
-8.4559
-8.4107
-8.4003
-8.3849
-8.3829
-8.3570
-8.3484
-8.3172
-8.3075
-8.2989
-8.2589
-8.2432
-8.2323
-8.2280
-8.2161
-8.1876
-8.1839
-8.1753
-8.1474
-8.1304
-8.1141
-8.1037
-8.0879
-8.0652
-8.0568
-8.0521
-8.0280
-8.0174
-8.0077
-7.9909
-7.9701
-7.9628
-7.9311
-7.9124
-7.9006
-7.8839
-7.8644
-7.8590
-7.8511
-7.8269
-7.8117
-7.8069
-7.7925
-7.7748
-7.7660
-7.7471
-7.7208
-7.7146
-7.6886
-7.6766
-7.6625
-7.6504
-7.6480
-7.6264
-7.6225
-7.5795
-7.5754
-7.5522
-7.5214
-7.5165
-7.5015
-7.4992
-7.4771
-7.4674
-7.4506
-7.4203
-7.4124
-7.4032
-7.3882
-7.3711
-7.3494
-7.3388
-7.3231
-7.3163
-7.3000
-7.2916
-7.2643
-7.2618
-7.2382
-7.2318
-7.2236
-7.2113
-7.1885
-7.1522
-7.1392
-7.1326
-7.1000
-7.0846
-7.0737
-7.0640
-7.0530
-7.0339
-7.0162
-7.0116
-6.9977
-6.9881
-6.9802
-6.9663
-6.9574
-6.9404
-6.9136
-6.8948
-6.8816
-6.8618
-6.8564
-6.8393
-6.8216
-6.7963
-6.7892
-6.7777
-6.7638
-6.7399
-6.7292
-6.7128
-6.6965
-6.6841
-6.6728
-6.6560
-6.6375
-6.6212
-6.6086
-6.5953
-6.5891
-6.5717
-6.5665
-6.5477
-6.5358
-6.5245
-6.5077
-6.4849
-6.4745
-6.4626
-6.4509
-6.4265
-6.4158
-6.3893
-6.3635
-6.3533
-6.3440
-6.3269
-6.3112
-6.2935
-6.2893
-6.2827
-6.2781
-6.2681
-6.2424
-6.2299
-6.2215
-6.2142
-6.1901
-6.1732
-6.1629
-6.1444
-6.1293
-6.1187
-6.1044
-6.0944
-6.0798
-6.0544
-6.0453
-6.0339
-6.0252
-5.9992
-5.9839
-5.9665
-5.9558
-5.9322
-5.9232
-5.9080
-5.8847
-5.8821
-5.8604
-5.8573
-5.8313
-5.8148
-5.8086
-5.7896
-5.7781
-5.7681
-5.7484
-5.7396
-5.7314
-5.6877
-5.6753
-5.6712
-5.6579
-5.6503
-5.6266
-5.6116
-5.6028
-5.5957
-5.5767
-5.5603
-5.5539
-5.5419
-5.5368
-5.5134
-5.4925
-5.4893
-5.4706
-5.4462
-5.4212
-5.4158
-5.4030
-5.3924
-5.3788
-5.3720
-5.3438
-5.3304
-5.3247
-5.3163
-5.2980
-5.2902
-5.2745
-5.2644
-5.2611
-5.2305
-5.2221
-5.2100
-5.2026
-5.1762
-5.1678
-5.1612
-5.1489
-5.1370
-5.1151
-5.1073
-5.0843
-5.0783
-5.0622
-5.0494
-5.0399
-5.0164
-5.0059
-4.9883
-4.9842
-4.9460
-4.9412
-4.9273
-4.9168
-4.9069
-4.8969
-4.8863
-4.8592
-4.8489
-4.8320
-4.8107
-4.7947
-4.7907
-4.7703
-4.7577
-4.7377
-4.7324
-4.7200
-4.7147
-4.7039
-4.6908
-4.6757
-4.6688
-4.6512
-4.6344
-4.6120
-4.6018
-4.5889
-4.5706
-4.5699
-4.5460
-4.5307
-4.5138
-4.5028
-4.4959
-4.4675
-4.4614
-4.4487
-4.4389
-4.4270
-4.4041
-4.3778
-4.3635
-4.3563
-4.3391
-4.3281
-4.3226
-4.3005
-4.2909
-4.2802
-4.2625
-4.2526
-4.2373
-4.2209
-4.2147
-4.1978
-4.1815
-4.1765
-4.1648
-4.1478
-4.1301
-4.1214
-4.0998
-4.0938
-4.0689
-4.0605
-4.0542
-4.0480
-4.0301
-4.0198
-3.9884
-3.9820
-3.9684
-3.9549
-3.9376
-3.9327
-3.9213
-3.9061
-3.8838
-3.8791
-3.8688
-3.8483
-3.8406
-3.8344
-3.8039
-3.7809
-3.7773
-3.7581
-3.7487
-3.7481
-3.7270
-3.7068
-3.6980
-3.6891
-3.6654
-3.6639
-3.6544
-3.6433
-3.6208
-3.5887
-3.5708
-3.5601
-3.5476
-3.5306
-3.5281
-3.5125
-3.4967
-3.4831
-3.4657
-3.4600
-3.4401
-3.4271
-3.4155
-3.3961
-3.3877
-3.3718
-3.3554
-3.3449
-3.3317
-3.3042
-3.2933
-3.2792
-3.2714
-3.2648
-3.2490
-3.2396
-3.2340
-3.1990
-3.1943
-3.1740
-3.1702
-3.1695
-3.1445
-3.1354
-3.1254
-3.1085
-3.1000
-3.0984
-3.0824
-3.0656
-3.0486
-3.0228
-3.0065
-3.0009
-2.9867
-2.9801
-2.9563
-2.9458
-2.9327
-2.9255
-2.9187
-2.9075
-2.8807
-2.8686
-2.8480
-2.8267
-2.8252
-2.8178
-2.8044
-2.7823
-2.7684
-2.7589
-2.7554
-2.7439
-2.7215
-2.7158
-2.7114
-2.6883
-2.6770
-2.6606
-2.6500
-2.6368
-2.6258
-2.6201
-2.5968
-2.5794
-2.5698
-2.5637
-2.5558
-2.5391
-2.5227
-2.5017
-2.4972
-2.4851
-2.4473
-2.4389
-2.4292
-2.4206
-2.4077
-2.4014
-2.3893
-2.3762
-2.3601
-2.3539
-2.3260
-2.3103
-2.2890
-2.2798
-2.2779
-2.2644
-2.2455
-2.2244
-2.2114
-2.2097
-2.2022
-2.1782
-2.1703
-2.1528
-2.1469
-2.1264
-2.1082
-2.0977
-2.0852
-2.0733
-2.0654
-2.0394
-2.0338
-2.0174
-2.0142
-2.0023
-1.9951
-1.9594
-1.9529
-1.9332
-1.9298
-1.9211
-1.8885
-1.8809
-1.8781
-1.8667
-1.8481
-1.8364
-1.8154
-1.8115
-1.8032
-1.7878
-1.7606
-1.7485
-1.7338
-1.7212
-1.7019
-1.6781
-1.6627
-1.6584
-1.6561
-1.6467
-1.6275
-1.6020
-1.5979
-1.5831
-1.5642
-1.5633
-1.5376
-1.5343
-1.5287
-1.4997
-1.4844
-1.4724
-1.4532
-1.4469
-1.4208
-1.4142
-1.3981
-1.3875
-1.3759
-1.3654
-1.3562
-1.3405
-1.3177
-1.2972
-1.2904
-1.2763
-1.2641
-1.2552
-1.2513
-1.2287
-1.2181
-1.2063
-1.1934
-1.1858
-1.1754
-1.1577
-1.1512
-1.1159
-1.1044
-1.0966
-1.0780
-1.0752
-1.0559
-1.0355
-1.0304
-1.0178
-0.9986
-0.9816
-0.9676
-0.9583
-0.9407
-0.9168
-0.8971
-0.8803
-0.8719
-0.8649
-0.8446
-0.8375
-0.8202
-0.8113
-0.8047
-0.7723
-0.7703
-0.7573
-0.7538
-0.7476
-0.7312
-0.7181
-0.6989
-0.6841
-0.6724
-0.6718
-0.6571
-0.6360
-0.6258
-0.6200
-0.6046
-0.5907
-0.5825
-0.5668
-0.5601
-0.5343
-0.5240
-0.5108
-0.4970
-0.4640
-0.4612
-0.4409
-0.4404
-0.4229
-0.4179
-0.4061
-0.3765
-0.3681
-0.3493
-0.3314
-0.3152
-0.3086
-0.3017
-0.2888
-0.2651
-0.2528
-0.2411
-0.2280
-0.2177
-0.2035
-0.1997
-0.1824
-0.1614
-0.1530
-0.1380
-0.1195
-0.1124
-0.0899
-0.0796
-0.0736
-0.0623
-0.0486
-0.0353
-0.0227
-0.0176
-0.0169
-0.0023
0.0248
0.0298
0.0390
0.0500
0.0738
0.0941
0.0975
0.1224
0.1257
0.1472
0.1605
0.1710
0.1727
0.1869
0.2021
0.2104
0.2320
0.2486
0.2654
0.2779
0.2890
0.3151
0.3328
0.3527
0.3622
0.3785
0.3876
0.4019
0.4104
0.4425
0.4502
0.4597
0.4688
0.4762
0.4892
0.5083
0.5183
0.5453
0.5483
0.5569
0.5656
0.5690
0.5903
0.6009
0.6047
0.6390
0.6549
0.6673
0.6717
0.6806
0.7050
0.7194
0.7318
0.7451
0.7579
0.7667
0.7721
0.7924
0.7989
0.8126
0.8261
0.8527
0.8591
0.8709
0.8954
0.9034
0.9101
0.9331
0.9549
0.9622
0.9780
0.9833
0.9936
1.0067
1.0141
1.0434
1.0586
1.0654
1.0864
1.1010
1.1143
1.1259
1.1306
1.1391
1.1632
1.1743
1.1816
1.1970
1.2191
1.2257
1.2358
1.2565
1.2671
1.2776
1.2934
1.3018
1.3250
1.3331
1.3500
1.3535
1.3598
1.3851
1.3957
1.4065
1.4110
1.4321
1.4539
1.4685
1.4732
1.4869
1.4970
1.5191
1.5202
1.5307
1.5443
1.5500
1.5629
1.5840
1.5948
1.6163
1.6371
1.6526
1.6624
1.6799
1.6932
1.7020
1.7073
1.7118
1.7372
1.7533
1.7545
1.7750
1.7947
1.7971
1.8220
1.8303
1.8364
1.8628
1.8665
1.8797
1.8952
1.9089
1.9324
1.9389
1.9475
1.9598
1.9650
2.0003
2.0020
2.0286
2.0420
2.0485
2.0593
2.0745
2.0838
2.0962
2.1141
2.1268
2.1393
2.1501
2.1595
2.1755
2.1927
2.2022
2.2066
2.2254
2.2355
2.2488
2.2698
2.2811
2.2929
2.3060
2.3120
2.3297
2.3519
2.3645
2.3787
2.3887
2.4006
2.4158
2.4242
2.4397
2.4583
2.4706
2.4744
2.5009
2.5130
2.5150
2.5404
2.5433
2.5585
2.5642
2.5969
2.6083
2.6137
2.6321
2.6478
2.6660
2.6702
2.6786
2.6949
2.7017
2.7125
2.7360
2.7434
2.7580
2.7648
2.7884
2.7971
2.8068
2.8320
2.8401
2.8571
2.8717
2.8844
2.8922
2.9128
2.9200
2.9323
2.9363
2.9635
2.9710
2.9982
3.0072
3.0210
3.0327
3.0394
3.0546
3.0648
3.0728
3.1080
3.1200
3.1307
3.1653
3.1780
3.1814
3.1878
3.2033
3.2217
3.2288
3.2496
3.2514
3.2685
3.2803
3.2879
3.3021
3.3134
3.3305
3.3344
3.3511
3.3634
3.3680
3.3931
3.4033
3.4230
3.4387
3.4437
3.4578
3.4658
3.4840
3.5090
3.5155
3.5295
3.5416
3.5581
3.5631
3.5741
3.5920
3.6029
3.6111
3.6185
3.6346
3.6448
3.6512
3.6621
3.6733
3.6816
3.7140
3.7413
3.7472
3.7680
3.7727
3.7931
3.8058
3.8146
3.8358
3.8503
3.8669
3.8722
3.8921
3.9051
3.9252
3.9362
3.9471
3.9654
3.9821
3.9960
4.0097
4.0172
4.0260
4.0397
4.0603
4.0636
4.0813
4.0918
4.1198
4.1289
4.1294
4.1541
4.1630
4.1792
4.1854
4.2202
4.2357
4.2382
4.2582
4.2598
4.2731
4.2931
4.3063
4.3135
4.3390
4.3590
4.3698
4.3846
4.4030
4.4152
4.4383
4.4444
4.4504
4.4735
4.4858
4.4945
4.5065
4.5320
4.5401
4.5510
4.5747
4.5821
4.5913
4.5919
4.6055
4.6372
4.6454
4.6644
4.6718
4.6814
4.7034
4.7275
4.7388
4.7451
4.7478
4.7831
4.7962
4.8015
4.8191
4.8452
4.8561
4.8703
4.8808
4.8921
4.8963
4.9098
4.9216
4.9407
4.9450
4.9657
4.9724
4.9978
5.0084
5.0236
5.0325
5.0623
5.0812
5.0911
5.1110
5.1288
5.1316
5.1444
5.1530
5.1725
5.1868
5.2109
5.2222
5.2262
5.2388
5.2483
5.2546
5.2682
5.2976
5.3044
5.3145
5.3237
5.3350
5.3663
5.3824
5.3870
5.4160
5.4190
5.4431
5.4556
5.4613
5.4770
5.4821
5.4978
5.5138
5.5272
5.5576
5.5617
5.5717
5.5781
5.6123
5.6268
5.6381
5.6548
5.6679
5.6806
5.7051
5.7166
5.7305
5.7363
5.7435
5.7762
5.7812
5.8110
5.8201
5.8251
5.8356
5.8434
5.8579
5.8627
5.8968
5.8991
5.9096
5.9235
5.9379
5.9555
5.9695
5.9888
6.0008
6.0079
6.0289
6.0437
6.0551
6.0863
6.0946
6.1059
6.1225
6.1273
6.1394
6.1509
6.1780
6.1837
6.1867
6.2170
6.2367
6.2431
6.2573
6.2676
6.2888
6.3138
6.3329
6.3448
6.3591
6.3859
6.4040
6.4180
6.4198
6.4422
6.4547
6.4679
6.4810
6.5110
6.5207
6.5246
6.5362
6.5499
6.5645
6.5728
6.5836
6.5899
6.6106
6.6261
6.6444
6.6600
6.6826
6.6948
6.7029
6.7249
6.7455
6.7490
6.7729
6.7850
6.7928
6.8131
6.8274
6.8318
6.8480
6.8551
6.8831
6.8892
6.9006
6.9156
6.9490
6.9582
6.9640
6.9772
7.0048
7.0189
7.0267
7.0492
7.0598
7.0665
7.0770
7.0960
7.1110
7.1189
7.1216
7.1493
7.1758
7.1978
7.2055
7.2155
7.2217
7.2486
7.2600
7.2889
7.3125
7.3168
7.3430
7.3603
7.3698
7.3778
7.3929
7.4221
7.4378
7.4455
7.4576
7.4793
7.4857
7.5006
7.5157
7.5299
7.5354
7.5541
7.5656
7.5897
7.6169
7.6331
7.6549
7.6630
7.6733
7.6853
7.6891
7.7080
7.7267
7.7343
7.7463
7.7654
7.7759
7.8011
7.8040
7.8114
7.8326
7.8374
7.8708
7.8777
7.9145
7.9197
7.9320
7.9370
7.9558
7.9572
7.9763
7.9892
8.0074
8.0148
8.0174
8.0397
8.0727
8.0921
8.1031
8.1113
8.1227
8.1375
8.1694
8.1853
8.2114
8.2260
8.2559
8.2663
8.2767
8.2813
8.2935
8.3099
8.3251
8.3485
8.3526
8.3671
8.3808
8.3970
8.4121
8.4140
8.4295
8.4453
8.4872
8.4903
8.5138
8.5242
8.5479
8.5588
8.5804
8.5885
8.6056
8.6152
8.6367
8.6497
8.6585
8.6727
8.6815
8.6940
8.7198
8.7318
8.7473
8.7531
8.7770
8.7909
8.8207
8.8308
8.8376
8.8560
8.8730
8.8792
8.9036
8.9265
8.9444
8.9592
8.9793
8.9912
9.0006
9.0303
9.0465
9.0588
9.0668
9.0713
9.0967
9.1102
9.1118
9.1231
9.1696
9.1736
9.1887
9.2107
9.2257
9.2289
9.2402
9.2470
9.2730
9.2983
9.3017
9.3287
9.3628
9.3704
9.3869
9.4082
9.4275
9.4343
9.4429
9.4658
9.4744
9.4937
9.5209
9.5297
9.5464
9.5569
9.5790
9.6029
9.6164
9.6336
9.6556
9.6973
9.7065
9.7233
9.7408
9.7467
9.7495
9.7681
9.7775
9.7935
9.8122
9.8443
9.8515
9.8727
9.8951
9.8984
9.9206
9.9448
9.9794
9.9925
10.0115
10.0280
10.0348
10.0463
10.0505
10.0701
10.0961
10.1135
10.1338
10.1500
10.1673
10.1844
10.1991
10.2246
10.2318
10.2416
10.2462
10.2685
10.2904
10.2943
10.3190
10.3303
10.3374
10.3780
10.3879
10.3963
10.4116
10.4170
10.4346
10.4500
10.4747
10.4958
10.5124
10.5366
10.5396
10.5505
10.5663
10.5954
10.6189
10.6471
10.6519
10.6655
10.6690
10.6924
10.7084
10.7446
10.7653
10.7713
10.7810
10.8023
10.8119
10.8387
10.8555
10.8861
10.8988
10.9099
10.9212
10.9582
10.9657
10.9792
11.0166
11.0209
11.0386
11.0423
11.0734
11.0816
11.0881
11.1197
11.1304
11.1466
11.1668
11.1977
11.2196
11.2274
11.2373
11.2418
11.2646
11.2801
11.2967
11.3166
11.3389
11.3483
11.3775
11.3952
11.4148
11.4300
11.4442
11.4532
11.4751
11.5062
11.5151
11.5402
11.5481
11.5707
11.5948
11.6035
11.6261
11.6659
11.6698
11.7125
11.7185
11.7283
11.7506
11.7829
11.8075
11.8135
11.8437
11.8559
11.8808
11.9113
11.9232
11.9358
11.9606
11.9725
11.9911
12.0125
12.0367
12.0449
12.0747
12.0939
12.1245
12.1432
12.1505
12.1853
12.1864
12.1955
12.2267
12.2591
12.2878
12.3142
12.3248
12.3356
12.3677
12.3830
12.4115
12.4196
12.4328
12.4558
12.4615
12.4801
12.4852
12.5073
12.5473
12.5660
12.5788
12.5884
12.6294
12.6414
12.6528
12.6799
12.6930
12.7153
12.7190
12.7579
12.7888
12.7986
12.8391
12.8462
12.8679
12.9132
12.9185
12.9356
12.9427
12.9662
12.9930
13.0148
13.0348
13.0665
13.0779
13.0866
13.1052
13.1239
13.1767
13.1847
13.1991
13.2128
13.2287
13.2342
13.2669
13.2917
13.3267
13.3606
13.3718
13.3812
13.4148
13.4244
13.4533
13.4961
13.5019
13.5272
13.5372
13.5698
13.5891
13.6111
13.6300
13.6738
13.6979
13.7181
13.7384
13.7796
13.7967
13.8259
13.8429
13.8672
13.8751
13.8864
13.9170
13.9453
13.9777
13.9891
14.0394
14.0520
14.0861
14.1177
14.1508
14.1559
14.1807
14.1931
14.2355
14.2536
14.2915
14.3252
14.3400
14.3743
14.4026
14.4202
14.4637
14.4963
14.5061
14.5323
14.5549
14.5783
14.5907
14.6277
14.6536
14.6644
14.6888
14.7175
14.7320
14.7495
14.7719
14.8339
14.8751
14.8883
14.8982
14.9220
14.9413
14.9674
14.9996
15.0624
15.0855
15.1194
15.1530
15.1708
15.2125
15.2479
15.2538
15.3131
15.3269
15.3503
15.3906
15.4228
15.4613
15.5075
15.5437
15.5603
15.6055
15.6132
15.6378
15.7239
15.7439
15.7600
15.7697
15.8178
15.8294
15.8856
15.9329
15.9531
15.9926
16.0481
16.0819
16.1654
16.2157
16.2766
16.3264
16.3786
16.4015
16.4201
16.4615
16.6246
16.6480
16.6702
16.8235
17.0176
17.0345
50.6008
61.6161


==> eigvals_lap_dense_01.csv <==
val
0.1997
0.3441
0.9042
0.9048
0.9051
0.9056
0.9062
0.9063
0.9065
0.9068
0.9074
0.9076
0.9079
0.9082
0.9083
0.9086
0.9088
0.9089
0.9091
0.9092
0.9096
0.9100
0.9101
0.9105
0.9106
0.9108
0.9109
0.9113
0.9116
0.9117
0.9119
0.9120
0.9122
0.9124
0.9125
0.9127
0.9129
0.9131
0.9133
0.9136
0.9137
0.9140
0.9142
0.9143
0.9147
0.9147
0.9149
0.9150
0.9152
0.9153
0.9155
0.9157
0.9157
0.9159
0.9161
0.9163
0.9165
0.9166
0.9168
0.9169
0.9172
0.9172
0.9174
0.9176
0.9177
0.9178
0.9179
0.9181
0.9181
0.9182
0.9184
0.9185
0.9186
0.9189
0.9190
0.9191
0.9193
0.9194
0.9196
0.9199
0.9200
0.9200
0.9202
0.9203
0.9204
0.9204
0.9206
0.9208
0.9210
0.9211
0.9212
0.9215
0.9215
0.9217
0.9219
0.9219
0.9221
0.9222
0.9223
0.9225
0.9225
0.9228
0.9229
0.9230
0.9231
0.9233
0.9233
0.9234
0.9236
0.9238
0.9239
0.9241
0.9242
0.9243
0.9244
0.9245
0.9247
0.9248
0.9249
0.9250
0.9251
0.9252
0.9253
0.9254
0.9256
0.9256
0.9257
0.9259
0.9261
0.9261
0.9262
0.9264
0.9265
0.9266
0.9266
0.9268
0.9270
0.9271
0.9272
0.9273
0.9273
0.9275
0.9276
0.9277
0.9279
0.9279
0.9280
0.9282
0.9283
0.9284
0.9287
0.9288
0.9289
0.9290
0.9291
0.9291
0.9293
0.9294
0.9295
0.9295
0.9296
0.9298
0.9299
0.9300
0.9301
0.9302
0.9303
0.9304
0.9305
0.9306
0.9307
0.9308
0.9309
0.9311
0.9312
0.9314
0.9315
0.9315
0.9317
0.9318
0.9319
0.9319
0.9321
0.9322
0.9323
0.9324
0.9324
0.9326
0.9327
0.9329
0.9330
0.9330
0.9333
0.9334
0.9336
0.9337
0.9338
0.9338
0.9339
0.9340
0.9341
0.9342
0.9343
0.9345
0.9345
0.9346
0.9347
0.9348
0.9349
0.9351
0.9351
0.9353
0.9355
0.9355
0.9356
0.9357
0.9358
0.9358
0.9360
0.9361
0.9362
0.9363
0.9363
0.9364
0.9366
0.9366
0.9368
0.9369
0.9369
0.9370
0.9371
0.9372
0.9373
0.9375
0.9376
0.9376
0.9378
0.9378
0.9379
0.9380
0.9383
0.9383
0.9384
0.9385
0.9386
0.9387
0.9388
0.9389
0.9390
0.9391
0.9392
0.9392
0.9394
0.9395
0.9397
0.9397
0.9398
0.9398
0.9399
0.9401
0.9402
0.9403
0.9403
0.9404
0.9406
0.9406
0.9407
0.9409
0.9410
0.9410
0.9411
0.9412
0.9413
0.9414
0.9415
0.9416
0.9417
0.9417
0.9419
0.9419
0.9420
0.9422
0.9423
0.9424
0.9424
0.9425
0.9426
0.9426
0.9429
0.9430
0.9431
0.9432
0.9432
0.9433
0.9433
0.9435
0.9436
0.9436
0.9438
0.9438
0.9439
0.9440
0.9441
0.9441
0.9443
0.9444
0.9445
0.9446
0.9446
0.9447
0.9449
0.9449
0.9450
0.9451
0.9452
0.9452
0.9453
0.9454
0.9455
0.9456
0.9457
0.9458
0.9459
0.9461
0.9461
0.9462
0.9463
0.9464
0.9465
0.9466
0.9467
0.9467
0.9469
0.9470
0.9471
0.9471
0.9472
0.9473
0.9474
0.9475
0.9476
0.9477
0.9477
0.9479
0.9480
0.9480
0.9481
0.9482
0.9483
0.9484
0.9484
0.9486
0.9486
0.9487
0.9487
0.9489
0.9489
0.9490
0.9492
0.9492
0.9493
0.9494
0.9496
0.9496
0.9498
0.9498
0.9499
0.9499
0.9501
0.9502
0.9503
0.9504
0.9504
0.9506
0.9507
0.9508
0.9509
0.9509
0.9510
0.9511
0.9512
0.9513
0.9514
0.9514
0.9516
0.9517
0.9517
0.9518
0.9520
0.9520
0.9521
0.9522
0.9523
0.9524
0.9524
0.9525
0.9526
0.9526
0.9527
0.9528
0.9529
0.9529
0.9530
0.9531
0.9532
0.9534
0.9535
0.9535
0.9536
0.9537
0.9538
0.9539
0.9540
0.9541
0.9542
0.9543
0.9544
0.9545
0.9545
0.9546
0.9547
0.9547
0.9550
0.9550
0.9551
0.9551
0.9552
0.9553
0.9555
0.9556
0.9557
0.9558
0.9558
0.9558
0.9559
0.9560
0.9560
0.9561
0.9563
0.9563
0.9564
0.9564
0.9565
0.9566
0.9567
0.9568
0.9569
0.9570
0.9571
0.9572
0.9572
0.9574
0.9574
0.9575
0.9576
0.9577
0.9578
0.9578
0.9579
0.9581
0.9581
0.9582
0.9582
0.9583
0.9584
0.9585
0.9585
0.9586
0.9588
0.9589
0.9590
0.9590
0.9591
0.9592
0.9593
0.9594
0.9595
0.9596
0.9596
0.9598
0.9598
0.9599
0.9600
0.9601
0.9602
0.9602
0.9603
0.9604
0.9605
0.9605
0.9606
0.9606
0.9607
0.9607
0.9609
0.9610
0.9612
0.9613
0.9613
0.9614
0.9615
0.9616
0.9617
0.9617
0.9618
0.9619
0.9620
0.9621
0.9622
0.9623
0.9624
0.9624
0.9624
0.9625
0.9627
0.9627
0.9629
0.9629
0.9630
0.9630
0.9631
0.9632
0.9633
0.9634
0.9635
0.9636
0.9636
0.9638
0.9639
0.9639
0.9640
0.9641
0.9642
0.9643
0.9643
0.9644
0.9644
0.9645
0.9646
0.9648
0.9648
0.9649
0.9650
0.9651
0.9651
0.9652
0.9652
0.9653
0.9654
0.9655
0.9655
0.9656
0.9657
0.9658
0.9659
0.9660
0.9661
0.9662
0.9663
0.9663
0.9664
0.9665
0.9666
0.9667
0.9668
0.9668
0.9670
0.9670
0.9671
0.9672
0.9672
0.9674
0.9674
0.9675
0.9677
0.9677
0.9678
0.9679
0.9680
0.9680
0.9681
0.9682
0.9683
0.9683
0.9684
0.9685
0.9686
0.9687
0.9688
0.9688
0.9690
0.9690
0.9690
0.9691
0.9692
0.9693
0.9694
0.9694
0.9696
0.9696
0.9697
0.9697
0.9698
0.9699
0.9699
0.9700
0.9701
0.9701
0.9703
0.9704
0.9704
0.9705
0.9706
0.9707
0.9708
0.9708
0.9708
0.9710
0.9711
0.9712
0.9712
0.9712
0.9713
0.9714
0.9715
0.9717
0.9718
0.9718
0.9719
0.9720
0.9721
0.9722
0.9723
0.9723
0.9724
0.9725
0.9726
0.9727
0.9728
0.9728
0.9729
0.9731
0.9731
0.9732
0.9733
0.9733
0.9734
0.9734
0.9735
0.9735
0.9737
0.9737
0.9738
0.9739
0.9740
0.9740
0.9741
0.9742
0.9742
0.9744
0.9745
0.9746
0.9747
0.9747
0.9748
0.9748
0.9750
0.9750
0.9751
0.9752
0.9753
0.9754
0.9755
0.9755
0.9756
0.9756
0.9757
0.9758
0.9759
0.9760
0.9761
0.9762
0.9762
0.9763
0.9764
0.9765
0.9766
0.9766
0.9767
0.9768
0.9768
0.9770
0.9770
0.9771
0.9772
0.9772
0.9772
0.9773
0.9774
0.9774
0.9776
0.9778
0.9778
0.9779
0.9779
0.9780
0.9780
0.9781
0.9782
0.9782
0.9783
0.9784
0.9785
0.9786
0.9787
0.9788
0.9788
0.9788
0.9789
0.9790
0.9791
0.9792
0.9794
0.9795
0.9796
0.9796
0.9796
0.9798
0.9798
0.9799
0.9800
0.9800
0.9801
0.9802
0.9803
0.9803
0.9804
0.9804
0.9806
0.9807
0.9808
0.9808
0.9809
0.9809
0.9811
0.9812
0.9813
0.9813
0.9814
0.9814
0.9815
0.9815
0.9816
0.9817
0.9818
0.9819
0.9819
0.9820
0.9821
0.9822
0.9822
0.9823
0.9823
0.9825
0.9825
0.9826
0.9827
0.9828
0.9829
0.9830
0.9831
0.9831
0.9832
0.9833
0.9834
0.9834
0.9836
0.9836
0.9837
0.9837
0.9838
0.9839
0.9839
0.9840
0.9841
0.9842
0.9843
0.9844
0.9844
0.9845
0.9846
0.9846
0.9847
0.9848
0.9849
0.9851
0.9852
0.9852
0.9853
0.9853
0.9854
0.9855
0.9856
0.9856
0.9857
0.9859
0.9859
0.9860
0.9860
0.9861
0.9863
0.9863
0.9863
0.9864
0.9865
0.9866
0.9867
0.9868
0.9868
0.9869
0.9869
0.9870
0.9871
0.9872
0.9872
0.9873
0.9874
0.9875
0.9876
0.9877
0.9877
0.9878
0.9879
0.9880
0.9880
0.9881
0.9881
0.9882
0.9884
0.9885
0.9885
0.9886
0.9887
0.9888
0.9888
0.9890
0.9890
0.9891
0.9891
0.9892
0.9893
0.9894
0.9895
0.9895
0.9896
0.9897
0.9897
0.9898
0.9898
0.9899
0.9900
0.9901
0.9901
0.9903
0.9904
0.9904
0.9905
0.9906
0.9907
0.9907
0.9908
0.9908
0.9909
0.9910
0.9911
0.9911
0.9912
0.9912
0.9914
0.9915
0.9916
0.9916
0.9918
0.9918
0.9918
0.9919
0.9920
0.9921
0.9922
0.9923
0.9924
0.9925
0.9926
0.9926
0.9927
0.9928
0.9928
0.9929
0.9930
0.9931
0.9931
0.9932
0.9933
0.9935
0.9935
0.9936
0.9936
0.9936
0.9937
0.9939
0.9940
0.9940
0.9940
0.9941
0.9943
0.9944
0.9944
0.9944
0.9946
0.9947
0.9948
0.9948
0.9949
0.9949
0.9950
0.9951
0.9951
0.9952
0.9952
0.9953
0.9955
0.9956
0.9956
0.9957
0.9957
0.9958
0.9959
0.9959
0.9961
0.9962
0.9963
0.9964
0.9964
0.9965
0.9966
0.9966
0.9967
0.9968
0.9969
0.9969
0.9969
0.9970
0.9971
0.9972
0.9972
0.9973
0.9974
0.9975
0.9975
0.9976
0.9978
0.9978
0.9979
0.9980
0.9980
0.9981
0.9982
0.9983
0.9984
0.9985
0.9985
0.9985
0.9986
0.9987
0.9988
0.9988
0.9989
0.9991
0.9992
0.9992
0.9993
0.9994
0.9994
0.9995
0.9996
0.9997
0.9997
0.9998
0.9998
1.0000
1.0000
1.0001
1.0002
1.0003
1.0003
1.0003
1.0004
1.0004
1.0006
1.0006
1.0007
1.0008
1.0009
1.0009
1.0010
1.0011
1.0012
1.0013
1.0013
1.0014
1.0015
1.0015
1.0016
1.0017
1.0018
1.0019
1.0019
1.0019
1.0021
1.0021
1.0022
1.0023
1.0024
1.0025
1.0025
1.0026
1.0027
1.0028
1.0028
1.0028
1.0029
1.0030
1.0031
1.0032
1.0034
1.0034
1.0034
1.0035
1.0036
1.0037
1.0037
1.0039
1.0039
1.0040
1.0040
1.0041
1.0042
1.0042
1.0043
1.0044
1.0045
1.0046
1.0047
1.0048
1.0048
1.0049
1.0049
1.0050
1.0051
1.0052
1.0053
1.0054
1.0055
1.0056
1.0056
1.0057
1.0058
1.0058
1.0059
1.0059
1.0060
1.0061
1.0062
1.0063
1.0064
1.0065
1.0065
1.0066
1.0066
1.0067
1.0068
1.0069
1.0070
1.0070
1.0071
1.0072
1.0073
1.0074
1.0074
1.0076
1.0077
1.0077
1.0078
1.0079
1.0079
1.0080
1.0081
1.0081
1.0082
1.0084
1.0084
1.0085
1.0086
1.0086
1.0086
1.0087
1.0088
1.0089
1.0089
1.0090
1.0091
1.0092
1.0092
1.0093
1.0094
1.0094
1.0095
1.0096
1.0097
1.0098
1.0099
1.0099
1.0099
1.0100
1.0101
1.0102
1.0102
1.0103
1.0105
1.0105
1.0106
1.0107
1.0107
1.0108
1.0108
1.0110
1.0111
1.0111
1.0113
1.0114
1.0115
1.0116
1.0116
1.0117
1.0117
1.0117
1.0118
1.0119
1.0120
1.0121
1.0122
1.0123
1.0124
1.0124
1.0125
1.0126
1.0126
1.0128
1.0129
1.0129
1.0130
1.0131
1.0131
1.0132
1.0133
1.0134
1.0135
1.0136
1.0136
1.0137
1.0138
1.0139
1.0139
1.0140
1.0141
1.0141
1.0142
1.0143
1.0144
1.0144
1.0145
1.0146
1.0147
1.0147
1.0148
1.0149
1.0149
1.0150
1.0151
1.0152
1.0152
1.0154
1.0154
1.0155
1.0156
1.0156
1.0157
1.0157
1.0158
1.0159
1.0160
1.0160
1.0162
1.0162
1.0164
1.0165
1.0165
1.0165
1.0166
1.0167
1.0168
1.0168
1.0170
1.0171
1.0171
1.0172
1.0172
1.0173
1.0174
1.0175
1.0176
1.0177
1.0177
1.0178
1.0179
1.0181
1.0181
1.0182
1.0182
1.0184
1.0184
1.0185
1.0186
1.0186
1.0187
1.0188
1.0188
1.0189
1.0190
1.0190
1.0191
1.0192
1.0193
1.0194
1.0195
1.0195
1.0197
1.0197
1.0198
1.0199
1.0199
1.0200
1.0201
1.0201
1.0202
1.0203
1.0204
1.0205
1.0206
1.0206
1.0208
1.0208
1.0209
1.0210
1.0210
1.0211
1.0212
1.0212
1.0214
1.0214
1.0215
1.0216
1.0217
1.0217
1.0218
1.0219
1.0220
1.0221
1.0221
1.0221
1.0223
1.0223
1.0224
1.0226
1.0226
1.0226
1.0227
1.0228
1.0229
1.0229
1.0230
1.0230
1.0232
1.0233
1.0233
1.0234
1.0235
1.0235
1.0236
1.0237
1.0238
1.0238
1.0239
1.0240
1.0240
1.0241
1.0242
1.0243
1.0244
1.0245
1.0246
1.0246
1.0247
1.0247
1.0248
1.0248
1.0250
1.0251
1.0251
1.0252
1.0254
1.0255
1.0255
1.0256
1.0256
1.0257
1.0258
1.0258
1.0259
1.0260
1.0261
1.0262
1.0263
1.0263
1.0264
1.0265
1.0265
1.0266
1.0268
1.0268
1.0269
1.0270
1.0271
1.0271
1.0272
1.0274
1.0274
1.0274
1.0275
1.0276
1.0277
1.0278
1.0278
1.0279
1.0280
1.0281
1.0282
1.0282
1.0283
1.0284
1.0285
1.0285
1.0286
1.0287
1.0287
1.0288
1.0290
1.0291
1.0292
1.0293
1.0294
1.0295
1.0295
1.0296
1.0296
1.0297
1.0298
1.0299
1.0299
1.0301
1.0302
1.0303
1.0303
1.0304
1.0305
1.0305
1.0306
1.0307
1.0308
1.0308
1.0309
1.0310
1.0311
1.0312
1.0312
1.0314
1.0314
1.0315
1.0315
1.0317
1.0317
1.0318
1.0318
1.0319
1.0320
1.0322
1.0323
1.0323
1.0324
1.0324
1.0325
1.0326
1.0326
1.0328
1.0328
1.0329
1.0330
1.0331
1.0331
1.0331
1.0333
1.0333
1.0334
1.0335
1.0336
1.0337
1.0338
1.0339
1.0340
1.0341
1.0342
1.0342
1.0343
1.0344
1.0345
1.0346
1.0347
1.0347
1.0348
1.0349
1.0351
1.0351
1.0352
1.0352
1.0354
1.0354
1.0355
1.0355
1.0356
1.0357
1.0357
1.0359
1.0359
1.0360
1.0361
1.0362
1.0362
1.0363
1.0364
1.0365
1.0366
1.0367
1.0367
1.0368
1.0369
1.0369
1.0371
1.0371
1.0372
1.0373
1.0373
1.0375
1.0376
1.0376
1.0378
1.0379
1.0379
1.0380
1.0381
1.0381
1.0383
1.0383
1.0385
1.0386
1.0386
1.0388
1.0388
1.0389
1.0390
1.0390
1.0391
1.0392
1.0392
1.0394
1.0395
1.0395
1.0395
1.0396
1.0397
1.0398
1.0398
1.0399
1.0399
1.0401
1.0401
1.0403
1.0404
1.0404
1.0405
1.0406
1.0406
1.0408
1.0409
1.0410
1.0410
1.0410
1.0411
1.0412
1.0414
1.0414
1.0415
1.0416
1.0417
1.0418
1.0419
1.0420
1.0421
1.0422
1.0422
1.0423
1.0424
1.0425
1.0425
1.0427
1.0428
1.0428
1.0430
1.0430
1.0431
1.0431
1.0433
1.0434
1.0434
1.0435
1.0436
1.0436
1.0437
1.0437
1.0439
1.0440
1.0441
1.0442
1.0442
1.0444
1.0445
1.0445
1.0446
1.0447
1.0449
1.0449
1.0449
1.0450
1.0452
1.0453
1.0453
1.0454
1.0455
1.0456
1.0457
1.0457
1.0459
1.0459
1.0459
1.0461
1.0463
1.0463
1.0464
1.0465
1.0466
1.0467
1.0467
1.0468
1.0469
1.0470
1.0471
1.0472
1.0472
1.0473
1.0474
1.0474
1.0476
1.0477
1.0478
1.0478
1.0479
1.0480
1.0481
1.0482
1.0483
1.0484
1.0485
1.0485
1.0486
1.0488
1.0489
1.0489
1.0491
1.0491
1.0492
1.0493
1.0494
1.0494
1.0495
1.0496
1.0497
1.0498
1.0498
1.0500
1.0501
1.0501
1.0502
1.0503
1.0503
1.0504
1.0506
1.0506
1.0508
1.0508
1.0509
1.0509
1.0510
1.0512
1.0513
1.0514
1.0515
1.0516
1.0516
1.0518
1.0518
1.0519
1.0520
1.0520
1.0522
1.0522
1.0523
1.0524
1.0524
1.0526
1.0527
1.0527
1.0528
1.0529
1.0529
1.0531
1.0532
1.0533
1.0533
1.0535
1.0536
1.0536
1.0538
1.0538
1.0539
1.0540
1.0541
1.0542
1.0543
1.0544
1.0544
1.0545
1.0546
1.0547
1.0549
1.0550
1.0550
1.0551
1.0552
1.0554
1.0555
1.0555
1.0556
1.0556
1.0558
1.0559
1.0560
1.0560
1.0562
1.0562
1.0563
1.0564
1.0566
1.0566
1.0567
1.0568
1.0569
1.0569
1.0570
1.0572
1.0572
1.0573
1.0574
1.0575
1.0576
1.0578
1.0579
1.0580
1.0580
1.0581
1.0581
1.0583
1.0584
1.0585
1.0585
1.0587
1.0588
1.0589
1.0590
1.0590
1.0591
1.0591
1.0593
1.0594
1.0595
1.0596
1.0597
1.0598
1.0599
1.0600
1.0601
1.0602
1.0603
1.0605
1.0605
1.0606
1.0607
1.0608
1.0609
1.0609
1.0611
1.0612
1.0613
1.0614
1.0615
1.0616
1.0616
1.0618
1.0618
1.0619
1.0620
1.0620
1.0623
1.0623
1.0624
1.0625
1.0626
1.0628
1.0629
1.0629
1.0630
1.0631
1.0632
1.0633
1.0634
1.0634
1.0636
1.0637
1.0639
1.0640
1.0641
1.0642
1.0643
1.0644
1.0644
1.0645
1.0646
1.0647
1.0647
1.0648
1.0649
1.0650
1.0652
1.0653
1.0654
1.0655
1.0657
1.0658
1.0659
1.0660
1.0661
1.0661
1.0662
1.0663
1.0664
1.0666
1.0668
1.0668
1.0669
1.0670
1.0670
1.0671
1.0672
1.0673
1.0676
1.0677
1.0677
1.0679
1.0680
1.0681
1.0682
1.0683
1.0684
1.0684
1.0686
1.0687
1.0688
1.0689
1.0690
1.0691
1.0693
1.0694
1.0694
1.0696
1.0697
1.0698
1.0699
1.0700
1.0701
1.0703
1.0703
1.0704
1.0705
1.0706
1.0707
1.0707
1.0708
1.0710
1.0711
1.0712
1.0713
1.0714
1.0715
1.0715
1.0716
1.0718
1.0719
1.0721
1.0721
1.0723
1.0724
1.0725
1.0726
1.0727
1.0727
1.0728
1.0730
1.0731
1.0733
1.0734
1.0734
1.0737
1.0737
1.0738
1.0739
1.0740
1.0741
1.0743
1.0745
1.0746
1.0747
1.0748
1.0749
1.0751
1.0752
1.0753
1.0754
1.0756
1.0757
1.0758
1.0759
1.0760
1.0761
1.0762
1.0765
1.0766
1.0766
1.0767
1.0769
1.0770
1.0771
1.0773
1.0774
1.0775
1.0776
1.0778
1.0778
1.0779
1.0780
1.0781
1.0782
1.0785
1.0786
1.0787
1.0788
1.0791
1.0792
1.0793
1.0793
1.0796
1.0796
1.0799
1.0800
1.0801
1.0802
1.0804
1.0805
1.0806
1.0807
1.0808
1.0812
1.0813
1.0814
1.0815
1.0817
1.0818
1.0819
1.0820
1.0822
1.0823
1.0826
1.0826
1.0827
1.0830
1.0830
1.0833
1.0834
1.0835
1.0835
1.0838
1.0840
1.0840
1.0842
1.0843
1.0845
1.0847
1.0848
1.0849
1.0853
1.0854
1.0855
1.0857
1.0858
1.0859
1.0861
1.0862
1.0865
1.0866
1.0868
1.0871
1.0873
1.0874
1.0875
1.0876
1.0880
1.0881
1.0883
1.0885
1.0886
1.0888
1.0889
1.0891
1.0893
1.0895
1.0897
1.0900
1.0900
1.0903
1.0905
1.0905
1.0909
1.0911
1.0911
1.0913
1.0916
1.0920
1.0922
1.0922
1.0925
1.0927
1.0930
1.0934
1.0935
1.0939
1.0944
1.0944
1.0951
1.0951
1.0953
1.0958
1.0964
1.0967


==> eigvals_lap_sparse_01.csv <==
val
0.1956
0.3391
0.7767
0.7776
0.7789
0.7813
0.7823
0.7835
0.7838
0.7846
0.7847
0.7865
0.7867
0.7872
0.7877
0.7881
0.7887
0.7890
0.7892
0.7908
0.7909
0.7911
0.7912
0.7916
0.7925
0.7926
0.7933
0.7939
0.7942
0.7946
0.7949
0.7953
0.7962
0.7968
0.7973
0.7977
0.7980
0.7982
0.7987
0.7991
0.7996
0.7997
0.8001
0.8007
0.8009
0.8015
0.8021
0.8023
0.8025
0.8028
0.8031
0.8033
0.8039
0.8040
0.8045
0.8049
0.8051
0.8055
0.8060
0.8064
0.8067
0.8070
0.8072
0.8074
0.8077
0.8081
0.8085
0.8088
0.8090
0.8096
0.8101
0.8102
0.8108
0.8109
0.8114
0.8117
0.8120
0.8122
0.8124
0.8128
0.8133
0.8136
0.8139
0.8142
0.8144
0.8145
0.8151
0.8152
0.8158
0.8160
0.8162
0.8164
0.8166
0.8169
0.8172
0.8174
0.8175
0.8180
0.8182
0.8186
0.8190
0.8192
0.8196
0.8200
0.8206
0.8211
0.8213
0.8215
0.8220
0.8222
0.8226
0.8233
0.8234
0.8236
0.8239
0.8242
0.8244
0.8246
0.8249
0.8250
0.8254
0.8256
0.8259
0.8263
0.8264
0.8265
0.8269
0.8271
0.8273
0.8276
0.8282
0.8284
0.8286
0.8288
0.8292
0.8295
0.8296
0.8299
0.8299
0.8305
0.8305
0.8308
0.8312
0.8314
0.8317
0.8319
0.8322
0.8324
0.8327
0.8330
0.8331
0.8334
0.8336
0.8340
0.8342
0.8345
0.8345
0.8349
0.8353
0.8357
0.8358
0.8361
0.8364
0.8366
0.8367
0.8373
0.8373
0.8375
0.8377
0.8379
0.8381
0.8383
0.8386
0.8388
0.8392
0.8394
0.8397
0.8399
0.8400
0.8404
0.8406
0.8411
0.8412
0.8414
0.8419
0.8422
0.8422
0.8425
0.8426
0.8429
0.8432
0.8436
0.8438
0.8439
0.8445
0.8447
0.8449
0.8452
0.8453
0.8458
0.8460
0.8461
0.8463
0.8465
0.8467
0.8469
0.8474
0.8477
0.8479
0.8483
0.8485
0.8488
0.8490
0.8491
0.8493
0.8495
0.8498
0.8500
0.8504
0.8506
0.8509
0.8510
0.8511
0.8514
0.8516
0.8519
0.8520
0.8522
0.8525
0.8527
0.8531
0.8532
0.8534
0.8535
0.8537
0.8539
0.8542
0.8544
0.8547
0.8547
0.8551
0.8554
0.8555
0.8557
0.8559
0.8562
0.8563
0.8565
0.8568
0.8569
0.8569
0.8573
0.8576
0.8579
0.8580
0.8585
0.8587
0.8589
0.8594
0.8596
0.8597
0.8601
0.8602
0.8604
0.8607
0.8608
0.8611
0.8614
0.8614
0.8616
0.8619
0.8620
0.8621
0.8624
0.8627
0.8629
0.8632
0.8634
0.8635
0.8636
0.8638
0.8640
0.8643
0.8644
0.8650
0.8651
0.8652
0.8657
0.8657
0.8658
0.8661
0.8661
0.8662
0.8665
0.8666
0.8669
0.8672
0.8676
0.8679
0.8680
0.8682
0.8683
0.8686
0.8689
0.8690
0.8695
0.8697
0.8700
0.8702
0.8704
0.8707
0.8707
0.8710
0.8712
0.8714
0.8717
0.8718
0.8721
0.8724
0.8727
0.8728
0.8731
0.8733
0.8735
0.8737
0.8741
0.8742
0.8743
0.8745
0.8748
0.8749
0.8750
0.8751
0.8756
0.8757
0.8760
0.8763
0.8765
0.8766
0.8767
0.8769
0.8770
0.8770
0.8774
0.8776
0.8778
0.8780
0.8782
0.8785
0.8786
0.8791
0.8794
0.8795
0.8797
0.8798
0.8799
0.8800
0.8803
0.8805
0.8810
0.8810
0.8813
0.8814
0.8817
0.8818
0.8822
0.8825
0.8826
0.8828
0.8831
0.8832
0.8834
0.8837
0.8837
0.8839
0.8839
0.8841
0.8841
0.8845
0.8850
0.8852
0.8853
0.8855
0.8858
0.8858
0.8861
0.8862
0.8863
0.8866
0.8869
0.8869
0.8874
0.8875
0.8878
0.8881
0.8881
0.8884
0.8887
0.8889
0.8890
0.8892
0.8892
0.8897
0.8901
0.8901
0.8903
0.8904
0.8907
0.8908
0.8910
0.8912
0.8913
0.8918
0.8918
0.8919
0.8922
0.8924
0.8928
0.8930
0.8931
0.8933
0.8934
0.8935
0.8937
0.8939
0.8943
0.8944
0.8946
0.8948
0.8949
0.8952
0.8953
0.8955
0.8957
0.8959
0.8961
0.8962
0.8964
0.8966
0.8969
0.8972
0.8974
0.8975
0.8977
0.8979
0.8979
0.8982
0.8985
0.8987
0.8987
0.8992
0.8993
0.8995
0.8996
0.8997
0.9000
0.9002
0.9003
0.9004
0.9006
0.9010
0.9011
0.9014
0.9019
0.9020
0.9021
0.9023
0.9024
0.9025
0.9030
0.9033
0.9035
0.9037
0.9038
0.9040
0.9044
0.9045
0.9047
0.9049
0.9051
0.9054
0.9054
0.9057
0.9059
0.9060
0.9061
0.9063
0.9067
0.9067
0.9070
0.9071
0.9073
0.9074
0.9075
0.9078
0.9081
0.9083
0.9083
0.9085
0.9088
0.9090
0.9090
0.9092
0.9095
0.9097
0.9099
0.9101
0.9103
0.9107
0.9109
0.9110
0.9113
0.9114
0.9116
0.9118
0.9119
0.9122
0.9123
0.9124
0.9127
0.9128
0.9129
0.9131
0.9135
0.9137
0.9137
0.9141
0.9142
0.9145
0.9147
0.9148
0.9150
0.9153
0.9156
0.9157
0.9158
0.9160
0.9162
0.9163
0.9164
0.9165
0.9169
0.9171
0.9173
0.9175
0.9180
0.9181
0.9184
0.9185
0.9186
0.9187
0.9189
0.9191
0.9192
0.9195
0.9197
0.9199
0.9200
0.9202
0.9203
0.9205
0.9208
0.9211
0.9212
0.9214
0.9216
0.9218
0.9219
0.9220
0.9224
0.9224
0.9227
0.9229
0.9229
0.9232
0.9234
0.9236
0.9241
0.9243
0.9244
0.9245
0.9247
0.9247
0.9249
0.9251
0.9252
0.9255
0.9258
0.9259
0.9263
0.9263
0.9267
0.9268
0.9268
0.9271
0.9272
0.9273
0.9276
0.9277
0.9280
0.9285
0.9286
0.9288
0.9290
0.9291
0.9293
0.9295
0.9296
0.9298
0.9300
0.9301
0.9301
0.9302
0.9304
0.9307
0.9311
0.9312
0.9314
0.9315
0.9317
0.9318
0.9321
0.9322
0.9323
0.9326
0.9330
0.9331
0.9334
0.9336
0.9338
0.9340
0.9341
0.9343
0.9344
0.9345
0.9347
0.9349
0.9350
0.9351
0.9354
0.9354
0.9356
0.9359
0.9361
0.9362
0.9363
0.9366
0.9368
0.9372
0.9373
0.9375
0.9378
0.9380
0.9382
0.9385
0.9385
0.9388
0.9390
0.9392
0.9394
0.9395
0.9397
0.9398
0.9398
0.9399
0.9403
0.9404
0.9406
0.9409
0.9410
0.9411
0.9413
0.9415
0.9417
0.9421
0.9423
0.9426
0.9427
0.9429
0.9430
0.9431
0.9433
0.9435
0.9437
0.9439
0.9441
0.9443
0.9443
0.9447
0.9449
0.9451
0.9453
0.9455
0.9456
0.9458
0.9459
0.9461
0.9463
0.9465
0.9466
0.9468
0.9470
0.9472
0.9473
0.9476
0.9477
0.9480
0.9483
0.9484
0.9487
0.9488
0.9492
0.9492
0.9494
0.9496
0.9497
0.9499
0.9502
0.9503
0.9506
0.9508
0.9510
0.9511
0.9512
0.9514
0.9517
0.9518
0.9519
0.9520
0.9522
0.9524
0.9526
0.9526
0.9530
0.9530
0.9532
0.9534
0.9537
0.9538
0.9538
0.9540
0.9541
0.9543
0.9544
0.9546
0.9548
0.9551
0.9552
0.9555
0.9558
0.9559
0.9560
0.9561
0.9563
0.9566
0.9567
0.9568
0.9571
0.9571
0.9573
0.9574
0.9577
0.9578
0.9581
0.9583
0.9584
0.9589
0.9592
0.9593
0.9594
0.9595
0.9597
0.9598
0.9600
0.9603
0.9603
0.9606
0.9608
0.9609
0.9611
0.9613
0.9615
0.9615
0.9617
0.9620
0.9622
0.9624
0.9626
0.9627
0.9629
0.9630
0.9632
0.9635
0.9636
0.9638
0.9640
0.9641
0.9643
0.9644
0.9645
0.9648
0.9649
0.9650
0.9652
0.9656
0.9658
0.9659
0.9661
0.9662
0.9663
0.9665
0.9666
0.9671
0.9672
0.9673
0.9675
0.9677
0.9678
0.9680
0.9681
0.9685
0.9687
0.9688
0.9691
0.9691
0.9694
0.9695
0.9697
0.9698
0.9701
0.9702
0.9704
0.9706
0.9708
0.9709
0.9711
0.9713
0.9714
0.9715
0.9718
0.9719
0.9722
0.9723
0.9724
0.9726
0.9727
0.9730
0.9732
0.9732
0.9737
0.9738
0.9740
0.9741
0.9743
0.9744
0.9747
0.9749
0.9750
0.9751
0.9754
0.9756
0.9757
0.9759
0.9760
0.9763
0.9765
0.9766
0.9768
0.9770
0.9772
0.9774
0.9775
0.9776
0.9777
0.9779
0.9780
0.9784
0.9785
0.9789
0.9792
0.9792
0.9793
0.9794
0.9796
0.9797
0.9799
0.9801
0.9802
0.9804
0.9806
0.9809
0.9812
0.9812
0.9814
0.9815
0.9817
0.9818
0.9819
0.9821
0.9822
0.9827
0.9827
0.9829
0.9830
0.9831
0.9834
0.9835
0.9837
0.9840
0.9842
0.9843
0.9844
0.9847
0.9849
0.9850
0.9850
0.9853
0.9854
0.9858
0.9859
0.9860
0.9864
0.9866
0.9867
0.9869
0.9869
0.9871
0.9872
0.9875
0.9879
0.9879
0.9880
0.9883
0.9885
0.9886
0.9889
0.9891
0.9893
0.9894
0.9896
0.9897
0.9898
0.9900
0.9902
0.9904
0.9905
0.9908
0.9910
0.9910
0.9912
0.9915
0.9919
0.9919
0.9921
0.9923
0.9924
0.9925
0.9927
0.9927
0.9931
0.9932
0.9934
0.9936
0.9937
0.9939
0.9940
0.9941
0.9945
0.9946
0.9948
0.9949
0.9952
0.9953
0.9955
0.9958
0.9961
0.9963
0.9964
0.9967
0.9969
0.9972
0.9973
0.9975
0.9977
0.9977
0.9979
0.9980
0.9983
0.9984
0.9987
0.9987
0.9990
0.9993
0.9995
0.9996
0.9997
1.0000
1.0002
1.0002
1.0003
1.0005
1.0007
1.0008
1.0010
1.0011
1.0012
1.0015
1.0016
1.0018
1.0021
1.0022
1.0024
1.0027
1.0027
1.0029
1.0031
1.0032
1.0034
1.0035
1.0039
1.0040
1.0041
1.0042
1.0044
1.0047
1.0049
1.0051
1.0054
1.0056
1.0056
1.0059
1.0059
1.0062
1.0062
1.0066
1.0068
1.0070
1.0072
1.0075
1.0076
1.0078
1.0079
1.0081
1.0083
1.0084
1.0085
1.0088
1.0089
1.0090
1.0092
1.0094
1.0096
1.0097
1.0100
1.0101
1.0102
1.0103
1.0104
1.0108
1.0108
1.0110
1.0112
1.0114
1.0115
1.0117
1.0118
1.0120
1.0123
1.0126
1.0128
1.0130
1.0132
1.0134
1.0137
1.0138
1.0139
1.0142
1.0143
1.0145
1.0146
1.0147
1.0149
1.0154
1.0154
1.0157
1.0158
1.0161
1.0162
1.0163
1.0165
1.0167
1.0167
1.0168
1.0170
1.0173
1.0173
1.0177
1.0179
1.0181
1.0182
1.0185
1.0186
1.0188
1.0188
1.0191
1.0194
1.0195
1.0197
1.0198
1.0201
1.0204
1.0204
1.0206
1.0208
1.0210
1.0211
1.0213
1.0214
1.0218
1.0220
1.0223
1.0223
1.0224
1.0226
1.0228
1.0230
1.0232
1.0232
1.0237
1.0240
1.0241
1.0242
1.0243
1.0246
1.0247
1.0250
1.0251
1.0252
1.0254
1.0257
1.0258
1.0260
1.0263
1.0263
1.0266
1.0268
1.0269
1.0269
1.0271
1.0272
1.0275
1.0276
1.0279
1.0280
1.0281
1.0284
1.0286
1.0287
1.0290
1.0291
1.0293
1.0296
1.0296
1.0297
1.0300
1.0304
1.0305
1.0306
1.0307
1.0309
1.0310
1.0313
1.0316
1.0316
1.0319
1.0320
1.0322
1.0323
1.0325
1.0326
1.0327
1.0332
1.0334
1.0335
1.0337
1.0339
1.0340
1.0342
1.0344
1.0345
1.0348
1.0351
1.0352
1.0354
1.0355
1.0356
1.0356
1.0360
1.0361
1.0363
1.0365
1.0367
1.0368
1.0370
1.0371
1.0372
1.0375
1.0375
1.0378
1.0380
1.0382
1.0383
1.0387
1.0388
1.0391
1.0391
1.0393
1.0393
1.0395
1.0397
1.0401
1.0402
1.0404
1.0405
1.0407
1.0408
1.0411
1.0411
1.0414
1.0416
1.0417
1.0421
1.0423
1.0424
1.0425
1.0426
1.0427
1.0429
1.0431
1.0433
1.0434
1.0437
1.0438
1.0440
1.0441
1.0445
1.0446
1.0446
1.0448
1.0451
1.0454
1.0454
1.0457
1.0459
1.0461
1.0463
1.0464
1.0467
1.0468
1.0470
1.0472
1.0474
1.0475
1.0477
1.0480
1.0482
1.0484
1.0487
1.0488
1.0488
1.0491
1.0493
1.0494
1.0496
1.0498
1.0498
1.0501
1.0503
1.0505
1.0507
1.0508
1.0511
1.0514
1.0515
1.0517
1.0518
1.0519
1.0520
1.0523
1.0526
1.0527
1.0530
1.0531
1.0534
1.0534
1.0538
1.0539
1.0540
1.0540
1.0542
1.0547
1.0548
1.0549
1.0550
1.0551
1.0554
1.0556
1.0558
1.0560
1.0561
1.0563
1.0565
1.0566
1.0567
1.0571
1.0572
1.0574
1.0575
1.0577
1.0580
1.0582
1.0582
1.0584
1.0585
1.0587
1.0588
1.0591
1.0594
1.0595
1.0597
1.0600
1.0601
1.0602
1.0605
1.0607
1.0610
1.0610
1.0612
1.0613
1.0617
1.0618
1.0620
1.0622
1.0623
1.0626
1.0627
1.0630
1.0631
1.0633
1.0634
1.0636
1.0637
1.0639
1.0640
1.0642
1.0646
1.0647
1.0647
1.0648
1.0651
1.0653
1.0654
1.0657
1.0659
1.0662
1.0664
1.0667
1.0669
1.0671
1.0673
1.0675
1.0676
1.0678
1.0679
1.0680
1.0683
1.0685
1.0686
1.0689
1.0689
1.0691
1.0695
1.0696
1.0698
1.0699
1.0700
1.0702
1.0704
1.0705
1.0706
1.0709
1.0711
1.0712
1.0715
1.0716
1.0720
1.0721
1.0723
1.0723
1.0726
1.0728
1.0728
1.0732
1.0736
1.0736
1.0740
1.0740
1.0742
1.0743
1.0744
1.0746
1.0748
1.0749
1.0751
1.0752
1.0755
1.0760
1.0761
1.0763
1.0764
1.0767
1.0767
1.0770
1.0771
1.0774
1.0776
1.0778
1.0778
1.0781
1.0784
1.0785
1.0786
1.0789
1.0790
1.0793
1.0793
1.0798
1.0798
1.0803
1.0804
1.0805
1.0807
1.0809
1.0810
1.0813
1.0815
1.0818
1.0819
1.0821
1.0823
1.0824
1.0824
1.0826
1.0828
1.0831
1.0831
1.0836
1.0837
1.0839
1.0840
1.0841
1.0842
1.0843
1.0846
1.0848
1.0850
1.0851
1.0856
1.0857
1.0860
1.0860
1.0863
1.0864
1.0866
1.0869
1.0871
1.0873
1.0875
1.0876
1.0878
1.0879
1.0882
1.0883
1.0887
1.0888
1.0889
1.0890
1.0892
1.0893
1.0894
1.0898
1.0899
1.0901
1.0905
1.0907
1.0910
1.0912
1.0913
1.0916
1.0918
1.0919
1.0920
1.0923
1.0925
1.0927
1.0930
1.0933
1.0934
1.0936
1.0937
1.0937
1.0941
1.0942
1.0944
1.0947
1.0948
1.0949
1.0951
1.0952
1.0957
1.0958
1.0959
1.0963
1.0965
1.0967
1.0969
1.0971
1.0972
1.0975
1.0976
1.0978
1.0979
1.0981
1.0982
1.0984
1.0985
1.0988
1.0988
1.0990
1.0995
1.0996
1.0998
1.1001
1.1003
1.1005
1.1008
1.1009
1.1012
1.1013
1.1017
1.1020
1.1021
1.1022
1.1024
1.1027
1.1028
1.1032
1.1034
1.1036
1.1039
1.1040
1.1041
1.1043
1.1044
1.1046
1.1049
1.1052
1.1053
1.1056
1.1057
1.1059
1.1061
1.1063
1.1064
1.1066
1.1069
1.1071
1.1072
1.1073
1.1078
1.1079
1.1081
1.1083
1.1084
1.1086
1.1088
1.1091
1.1093
1.1095
1.1097
1.1099
1.1101
1.1103
1.1104
1.1107
1.1110
1.1113
1.1116
1.1116
1.1118
1.1120
1.1123
1.1125
1.1130
1.1131
1.1132
1.1133
1.1137
1.1138
1.1139
1.1141
1.1144
1.1146
1.1147
1.1150
1.1151
1.1153
1.1154
1.1156
1.1157
1.1161
1.1164
1.1167
1.1167
1.1170
1.1170
1.1171
1.1173
1.1176
1.1178
1.1181
1.1181
1.1183
1.1185
1.1187
1.1189
1.1191
1.1192
1.1195
1.1199
1.1202
1.1204
1.1205
1.1206
1.1211
1.1212
1.1213
1.1215
1.1218
1.1220
1.1223
1.1225
1.1226
1.1228
1.1230
1.1232
1.1234
1.1236
1.1238
1.1239
1.1243
1.1244
1.1248
1.1250
1.1254
1.1256
1.1256
1.1258
1.1263
1.1263
1.1265
1.1267
1.1269
1.1272
1.1273
1.1275
1.1278
1.1280
1.1284
1.1285
1.1287
1.1292
1.1293
1.1294
1.1297
1.1299
1.1301
1.1305
1.1307
1.1309
1.1310
1.1312
1.1314
1.1316
1.1318
1.1319
1.1323
1.1325
1.1328
1.1330
1.1331
1.1333
1.1334
1.1335
1.1339
1.1340
1.1342
1.1344
1.1346
1.1349
1.1353
1.1356
1.1358
1.1359
1.1362
1.1363
1.1365
1.1367
1.1369
1.1373
1.1375
1.1377
1.1379
1.1381
1.1383
1.1384
1.1387
1.1390
1.1393
1.1394
1.1395
1.1398
1.1400
1.1404
1.1406
1.1408
1.1413
1.1415
1.1415
1.1417
1.1419
1.1422
1.1425
1.1427
1.1429
1.1430
1.1432
1.1435
1.1438
1.1442
1.1444
1.1445
1.1447
1.1448
1.1453
1.1454
1.1455
1.1457
1.1461
1.1462
1.1464
1.1467
1.1469
1.1471
1.1472
1.1475
1.1479
1.1481
1.1483
1.1485
1.1491
1.1492
1.1495
1.1496
1.1498
1.1500
1.1502
1.1505
1.1507
1.1508
1.1512
1.1514
1.1519
1.1521
1.1525
1.1526
1.1529
1.1530
1.1533
1.1535
1.1537
1.1538
1.1540
1.1544
1.1546
1.1547
1.1549
1.1552
1.1553
1.1559
1.1563
1.1563
1.1565
1.1566
1.1570
1.1573
1.1574
1.1578
1.1580
1.1582
1.1584
1.1589
1.1591
1.1591
1.1592
1.1598
1.1599
1.1601
1.1606
1.1610
1.1612
1.1613
1.1615
1.1617
1.1620
1.1624
1.1628
1.1629
1.1630
1.1633
1.1634
1.1637
1.1642
1.1646
1.1648
1.1649
1.1650
1.1654
1.1654
1.1658
1.1659
1.1662
1.1664
1.1665
1.1669
1.1670
1.1672
1.1675
1.1681
1.1685
1.1686
1.1688
1.1691
1.1694
1.1696
1.1701
1.1702
1.1704
1.1705
1.1706
1.1711
1.1712
1.1716
1.1717
1.1720
1.1726
1.1727
1.1728
1.1731
1.1734
1.1736
1.1740
1.1744
1.1746
1.1749
1.1750
1.1752
1.1755
1.1757
1.1761
1.1764
1.1767
1.1770
1.1772
1.1776
1.1777
1.1780
1.1782
1.1785
1.1789
1.1795
1.1796
1.1796
1.1800
1.1803
1.1804
1.1807
1.1812
1.1813
1.1819
1.1820
1.1823
1.1826
1.1830
1.1833
1.1837
1.1840
1.1841
1.1844
1.1846
1.1850
1.1854
1.1858
1.1859
1.1862
1.1865
1.1867
1.1870
1.1877
1.1881
1.1882
1.1885
1.1889
1.1893
1.1896
1.1900
1.1904
1.1908
1.1913
1.1914
1.1916
1.1919
1.1921
1.1923
1.1925
1.1933
1.1937
1.1938
1.1940
1.1946
1.1947
1.1951
1.1955
1.1961
1.1962
1.1964
1.1968
1.1971
1.1974
1.1979
1.1981
1.1982
1.1986
1.1987
1.1994
1.1995
1.1999
1.2006
1.2007
1.2015
1.2019
1.2025
1.2030
1.2032
1.2033
1.2036
1.2041
1.2047
1.2050
1.2056
1.2062
1.2064
1.2070
1.2071
1.2074
1.2080
1.2088
1.2090
1.2096
1.2104
1.2107
1.2109
1.2114
1.2121
1.2128
1.2131
1.2133
1.2143
1.2150
1.2155
1.2166
1.2171
1.2179
1.2180
1.2186
1.2189
1.2205
1.2214
1.2225
1.2234


==> ssbm_eigvals_00.csv <==
val
0.1893
0.3385
0.8011
0.8106
0.8165
0.8212
0.8293
0.8351
0.8387
0.8472
0.8486
0.8531
0.8570
0.8613
0.8685
0.8758
0.8818
0.8907
0.8933
0.8988
0.9015
0.9047
0.9095
0.9144
0.9186
0.9198
0.9245
0.9253
0.9319
0.9395
0.9428
0.9463
0.9485
0.9516
0.9543
0.9615
0.9675
0.9690
0.9732
0.9763
0.9782
0.9808
0.9832
0.9896
0.9923
0.9952
0.9973
0.9985
1.0082
1.0098
1.0160
1.0167
1.0238
1.0270
1.0301
1.0340
1.0389
1.0420
1.0452
1.0460
1.0504
1.0577
1.0600
1.0608
1.0655
1.0669
1.0697
1.0720
1.0777
1.0795
1.0850
1.0889
1.0923
1.0972
1.1032
1.1050
1.1051
1.1097
1.1134
1.1173
1.1199
1.1255
1.1309
1.1369
1.1392
1.1463
1.1517
1.1619
1.1640
1.1702
1.1744
1.1750
1.1831
1.1900
1.1954
1.2008
1.2081
1.2110
1.2226
1.2259


==> ssbm_eigvals_01.csv <==
val
0.3679
0.4818
0.7500
0.7701
0.7854
0.7931
0.7969
0.8048
0.8095
0.8200
0.8230
0.8297
0.8381
0.8401
0.8427
0.8570
0.8588
0.8623
0.8672
0.8717
0.8743
0.8772
0.8835
0.8856
0.8938
0.8996
0.9088
0.9112
0.9161
0.9196
0.9239
0.9306
0.9329
0.9358
0.9380
0.9457
0.9497
0.9539
0.9576
0.9644
0.9692
0.9724
0.9755
0.9789
0.9876
0.9911
0.9973
0.9992
1.0066
1.0101
1.0125
1.0160
1.0219
1.0247
1.0307
1.0325
1.0385
1.0417
1.0418
1.0454
1.0523
1.0558
1.0619
1.0635
1.0657
1.0740
1.0783
1.0837
1.0865
1.0898
1.0908
1.0997
1.1069
1.1131
1.1148
1.1187
1.1244
1.1257
1.1309
1.1360
1.1405
1.1447
1.1464
1.1509
1.1553
1.1584
1.1685
1.1770
1.1835
1.1968
1.1998
1.2036
1.2088
1.2164
1.2181
1.2238
1.2337
1.2363
1.2429
1.2557


==> ssbm_eigvals_02.csv <==
val
0.5692
0.6315
0.7165
0.7438
0.7478
0.7701
0.7752
0.7793
0.7902
0.7952
0.8034
0.8126
0.8144
0.8223
0.8301
0.8318
0.8352
0.8397
0.8449
0.8510
0.8627
0.8703
0.8728
0.8804
0.8849
0.8895
0.8935
0.8957
0.9060
0.9107
0.9129
0.9176
0.9182
0.9325
0.9350
0.9444
0.9450
0.9496
0.9552
0.9572
0.9602
0.9681
0.9711
0.9746
0.9766
0.9842
0.9857
0.9884
0.9972
1.0002
1.0034
1.0064
1.0121
1.0172
1.0246
1.0257
1.0284
1.0372
1.0397
1.0410
1.0533
1.0561
1.0597
1.0647
1.0685
1.0744
1.0783
1.0799
1.0891
1.0952
1.1013
1.1033
1.1102
1.1173
1.1216
1.1257
1.1302
1.1331
1.1379
1.1424
1.1464
1.1554
1.1561
1.1637
1.1731
1.1757
1.1792
1.1938
1.1984
1.2014
1.2098
1.2217
1.2257
1.2283
1.2351
1.2388
1.2522
1.2661
1.2674
1.2895

